Improved rates for a space-time FOSLS of parabolic PDEs

We consider the first-order system space-time formulation of the heat equation introduced in [Bochev, Gunzburger, Springer, New York (2009)], and analyzed in [F\"uhrer, Karkulik, Comput. Math. Appl. 92 (2021)] and [Gantner, Stevenson, ESAIM Math. Model. Numer. Anal.} 55 (2021)], with solution components $(u_1,{\bf u}_2)=(u,-\nabla_{\bf x} u)$. The corresponding operator is boundedly invertible between a Hilbert space $U$ and a Cartesian product of $L_2$-type spaces, which facilitates easy first-order system least-squares (FOSLS) discretizations. Besides $L_2$-norms of $\nabla_{\bf x} u_1$ and ${\bf u}_2$, the (graph) norm of $U$ contains the $L_2$-norm of $\partial_t u_1 +{\rm div}_{\bf x} {\bf u}_2$. When applying standard finite elements w.r.t. simplicial partitions of the space-time cylinder, estimates of the approximation error w.r.t. the latter norm require higher-order smoothness of ${\bf u}_2$. In experiments for both uniform and adaptively refined partitions, this manifested itself in disappointingly low convergence rates for non-smooth solutions $u$. In this paper, we construct finite element spaces w.r.t. prismatic partitions. They come with a quasi-interpolant that satisfies a near commuting diagram in the sense that, apart from some harmless term, the aforementioned error depends exclusively on the smoothness of $\partial_t u_1 +{\rm div}_{\bf x} {\bf u}_2$, i.e., of the forcing term $f=(\partial_t-\Delta_x)u$. Numerical results show significantly improved convergence rates.

==> data/prism2d/f0_u0x025_pxs1_theta100.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
7,0.390448157996256,0,0,0.390448157996256
19,0.333873320275423,0.0926198773697,0.133538883695937,0.291651022369201
61,0.259450678478047,0.107570268996578,0.133485937497898,0.194742897896252
217,0.190083974306363,0.085384521580282,0.100775309320962,0.136695785574658
817,0.14065362599587,0.0625394240439276,0.0738204499828925,0.102092135399173
3169,0.105648354004997,0.0467562906614674,0.0550034058820733,0.077136562853925
12481,0.0800381304344712,0.0352777819076107,0.0413981427004451,0.0587177503662909
49537,0.0609766014815185,0.026768824455916,0.0313793100841916,0.04491007530749
197377,0.0466323393323114,0.020401859654209,0.0239096931647643,0.0344480154293483
787969,0.0357546914690147,0.0156004204716181,0.0182851045820246,0.0264703568842126
3148801,0.0274625558501081,0.0119576008290184,0.0140191855073793,0.0203634524072872


==> data/prism2d/f0_u0x025_pxs1_theta50.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
7,0.390448157996256,0,0,0.390448157996256
19,0.333873320275423,0.0926198773697,0.133538883695937,0.291651022369201
28,0.299971573079775,0.103795255804817,0.152274329577182,0.236689708437412
37,0.286384778138267,0.10105910083832,0.160702820315673,0.214424585413248
57,0.232422663336658,0.0872199138149164,0.148132369855411,0.156428200998553
93,0.195320238433408,0.0925227520588896,0.13025868556059,0.112348612493256
131,0.158453592985117,0.0663735377887579,0.107059522944907,0.0961267556828292
203,0.129520858705655,0.0672710326258919,0.0889204470539849,0.0659045909251843
293,0.109863804423512,0.0523211748240901,0.0753394815981047,0.0604691053345709
511,0.0954775976196346,0.0471528460555322,0.0691681708292569,0.0459167170017072
828,0.0759045328906464,0.0396587525812645,0.055589311315435,0.0331437765579139
1333,0.0642766826398699,0.0325515876270531,0.0483257173671069,0.0271387382739017
2293,0.048094121315579,0.0262687912501843,0.0360927614726199,0.0178971416894552
3716,0.0394262386947882,0.0206686572144323,0.0298018153067589,0.0154624290133387
6105,0.030590600625904,0.017192480177368,0.0233264335725038,0.00980209002161941
10123,0.0244333516606279,0.0133464894266211,0.0185517786611969,0.0086424187507295
16826,0.018964654108675,0.0109544679523399,0.014421264159012,0.00562893217216558
27357,0.0150347167382362,0.0085527986682563,0.0114534022852481,0.00465960496518174
44907,0.011845739742939,0.00689951148212954,0.00908254690970282,0.00319775436806122
75592,0.00927625698179268,0.00534404905529647,0.00709908841688138,0.00266327372535059
122768,0.00721305951867326,0.00429813409773167,0.00552080383583823,0.00175356662377942
204800,0.00558182684669726,0.00331658003199598,0.00424187449554515,0.00147091420617226
337638,0.00431257155500481,0.00262889619617562,0.00325885046737461,0.00103299169312355
552908,0.00338753038498049,0.00205837850012998,0.00255932040249512,0.000829650008582515
907072,0.00266279016867961,0.00162264981905848,0.00199609953787538,0.000687783164972782
1490972,0.00207768100989312,0.00128504630660603,0.00157503942862251,0.000429726851654828
2445582,0.00275969963493132,0.00110716216076105,0.00232533790898703,0.000991432112575949


==> data/prism2d/f0_u0x025_pxs2_theta100.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
7,0.390448157996256,0,0,0.390448157996256
19,0.309309798330665,0.0191763797935019,0.168729222902347,0.258525176994702
61,0.227661932883921,0.0123177689489667,0.153322614385213,0.167840412805277
217,0.165375165262117,0.00620696197097885,0.113260077523065,0.120343565461693
817,0.122699283906211,0.00342408525873134,0.0838223183327236,0.0895388678762774
3169,0.0922729244224265,0.00187416206645352,0.0627898319817049,0.067588587037493
12481,0.0699791037342689,0.00101900584722542,0.0474160259642241,0.0514563608147225
49537,0.053366974043433,0.000553040679808163,0.0360236124304874,0.0393703875014834
197377,0.0408471970668128,0.000300175048999444,0.0274909137359161,0.0302101483796325
787969,0.031339751170725,0.0001630403223993,0.0210456035641923,0.0232214554219817
3148801,0.024083597614819,8.86274952496272e-05,0.0161468429357057,0.0178687235819812


==> data/prism2d/f0_u0x025_pxs2_theta50.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
7,0.390448157996256,0,0,0.390448157996256
19,0.309309798330665,0.0191763797935019,0.168729222902347,0.258525176994702
28,0.271203798247676,0.0275151735816828,0.181449158485582,0.199676283748496
37,0.260523814152926,0.0290278711687192,0.185294652270577,0.180820165568243
57,0.213065998400995,0.0188579427140674,0.158489321501776,0.141147556270424
93,0.167792405115243,0.012688329179976,0.139852093036851,0.0918405661469403
131,0.142441366017129,0.0100355375123289,0.113398214370285,0.08561352531753
185,0.128240406903214,0.00885222420508136,0.10906870967626,0.0668674559025576
282,0.101182315502106,0.00562325434777792,0.0873983249684149,0.0506731958102429
444,0.0809289362635868,0.00339454699119002,0.0705921249886655,0.0394299589787376
747,0.0699411899245206,0.00379568673158035,0.0628616226897081,0.0304266199751194
1237,0.0564489595210532,0.00215602898227954,0.0509765074273732,0.0241502020808118
1983,0.0450620065616226,0.00162770675469388,0.0412291983636424,0.0181132053588498
3109,0.0353639226656798,0.00132450904569107,0.0326675570109534,0.0134789992591503
5008,0.0281730872897238,0.00110931880417289,0.0267454432686794,0.00878484624720084
8205,0.0215218332034229,0.000529846763294309,0.0200488222994901,0.00780725888176198
12928,0.0179079757579607,0.000399272265150853,0.0169350949992704,0.00580850538190965
21893,0.0139692471844647,0.000275711075617702,0.0133602428043863,0.0040703516446743
35491,0.0112594527889214,0.000207578357925659,0.0107079053473743,0.00347461528848066
58513,0.00844979400168994,0.000139750119880867,0.00818399143283666,0.00209804022893861
94438,0.00670564888375625,8.35134699912262e-05,0.0064506503210672,0.00182971661408732
151371,0.00520755020240451,6.11880044039386e-05,0.00502612137508869,0.00136122704261884
246449,0.00410278285420465,3.95664160614826e-05,0.00397429858906434,0.00101794517162617
398814,0.003203268133266,2.88876200297519e-05,0.00310037631713825,0.000804834722868431
635253,0.00250482196127842,1.83514816153557e-05,0.00241676786652718,0.000658049663890821
1034768,0.00197715097181174,1.24467510612284e-05,0.00189785693379951,0.000554175155120908
1681694,0.00169268860185961,9.52999674905803e-06,0.00157377774813875,0.000623159274576509
2664408,0.00179554253699258,6.30885343732356e-06,0.00155193806982243,0.000903006881454342


==> data/prism2d/f0_u0x05_pxs1_theta100.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
7,0.288675134594813,0,0,0.288675134594813
19,0.239232125313015,0.0739603320629142,0.106635643038472,0.200974422991328
61,0.176170809589004,0.0836615653270445,0.10258960832778,0.11624228534155
217,0.115799476281561,0.0627149507995584,0.071419261215466,0.0661486415637533
817,0.0745517659989645,0.0404030297614925,0.0455438798488967,0.0430269218974072
3169,0.048975809125672,0.0261542113307001,0.0294536093186709,0.0291045014952402
12481,0.0327546461746358,0.0172855971189305,0.0194288605396182,0.0199146769092464
49537,0.0222104017963653,0.01158644442401,0.0130175640449942,0.0137695054341029
197377,0.0152301993119873,0.00786466390437277,0.0088422219208347,0.00958755152564124
787969,0.0105337497893997,0.00539450409770487,0.00607219320749403,0.00670728557736939
3148801,0.00733195755663912,0.00373065871168638,0.00420468158513631,0.00470748764808699


==> data/prism2d/f0_u0x05_pxs1_theta50.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
7,0.288675134594813,0,0,0.288675134594813
19,0.239232125313015,0.0739603320629142,0.106635643038472,0.200974422991328
28,0.215102643647243,0.0794860896989884,0.117217131150073,0.161898897505029
48,0.161859321153199,0.0713330078880084,0.108069755178366,0.097113180596208
66,0.150811225535271,0.053385410118182,0.111194680061732,0.0867742292384844
102,0.125765264768727,0.0560592700071207,0.0961063381907163,0.0586330267698036
156,0.0927715383013602,0.0405019549420561,0.0715578449550258,0.0429607354460429
250,0.0621798525755322,0.0354905088211214,0.0454218824095021,0.0233154551383881
495,0.0536920572853787,0.0280458794396274,0.0415924058777159,0.0191399434507422
817,0.0408419005942481,0.0227107100223121,0.0313637057111999,0.0129847009397268
1356,0.0309624202684551,0.0176550755586839,0.0235213563307315,0.00968068036143943
2228,0.0248650555735998,0.014299592771756,0.0194322677294748,0.00601494855590316
3916,0.0183731465728995,0.0105296835437952,0.0143100889386629,0.00468184087986051
6703,0.0141877107062696,0.00844844660667854,0.0110174566088404,0.00292070794349881
11362,0.0106837285873448,0.00630793412429521,0.00828395344325405,0.00239335307917561
19200,0.00822945097197806,0.00495948415219197,0.00640253711305503,0.00146112927569745
33774,0.00621094222594279,0.00375953585135545,0.00481138725926351,0.00113677005492273
56126,0.00473976291771681,0.00290217770770698,0.00368317054827524,0.000690631436708447
96778,0.00356393395316474,0.00223018410945644,0.00272421002740964,0.00055370008760083
162906,0.00274723197257294,0.00171675702030536,0.00211882076026416,0.000332607020720913
273797,0.0020701004695433,0.0013138731159231,0.00157464962584552,0.000282014086673806
467550,0.00158923319474869,0.00102542667820191,0.00120393459129193,0.000157174345278231
768016,0.00122134126037669,0.000782244194635254,0.000927834855365654,0.000137444444873415
1289794,0.000933532428764016,0.000609129507453148,0.000702631262118057,8.21787575856131e-05
2187860,0.000721225423835703,0.000469593047543036,0.00054277652267987,7.10079440188342e-05


==> data/prism2d/f0_u0x05_pxs2_theta100.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
7,0.288675134594813,0,0,0.288675134594813
19,0.217158712884798,0.0153130349291084,0.134736405499254,0.169615796953534
61,0.147701276390931,0.0093815041904276,0.1164180780639,0.090412861510643
217,0.0943969458574171,0.0039477164886177,0.0772731147969109,0.0540746211389139
817,0.0609863417269717,0.00179845110642733,0.04940454442426,0.0357112088998409
3169,0.0402758288136768,0.000867578510369538,0.0322067519556738,0.0241684675273929
12481,0.0270504682132777,0.000420318015461948,0.0213657158414356,0.0165848530263747
49537,0.0184171375188661,0.00020477278560856,0.0143867908689216,0.0114964895071935
197377,0.0126729488126886,0.000100358169708203,0.00981156223592053,0.00802039938765251
787969,0.00878939364592365,4.94317090927674e-05,0.0067585031435006,0.00561904194933903
3148801,0.00613080417997704,2.44443198025636e-05,0.00469045500273617,0.00394788477994996


==> data/prism2d/f0_u0x05_pxs2_theta50.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
7,0.288675134594813,0,0,0.288675134594813
19,0.217158712884798,0.0153130349291084,0.134736405499254,0.169615796953534
28,0.191603701366669,0.0221278233731235,0.138800768182578,0.130217835038452
48,0.141861556336838,0.0136391982488652,0.116539048544437,0.0797328263753106
66,0.140293933100104,0.0154928212350788,0.115854255477688,0.0775896361802591
102,0.110981890321127,0.0125036921902197,0.100023082216042,0.0464329698045008
149,0.0831259655228086,0.0074972242813941,0.0739045177065555,0.0373073723911919
230,0.0615891789238754,0.00500331244616093,0.0575386732050871,0.0213891306714746
463,0.0457254487032074,0.00243749975707741,0.0420282035940352,0.0178467183734776
690,0.0376826753693042,0.00237018746467448,0.0361561118077502,0.0103490005950399
1131,0.0272601529149451,0.00117338020425931,0.0258527552193347,0.00856587201699877
1873,0.0220481871803116,0.00100643735325037,0.0213670331969451,0.00534411210143357
3301,0.0175929596927539,0.000847304758356604,0.0169644751171601,0.00458267273505179
5329,0.0128293021735095,0.000397856554932308,0.0124696239458978,0.0029901811096999
8984,0.00985891235114498,0.000286324504563326,0.00962616806781307,0.00211022732326677
14589,0.00761430340919417,0.000187662175241986,0.00746747296917221,0.00147622720809899
24966,0.0057104316128512,0.000125491870642946,0.00562061951448761,0.00100095817535699
41622,0.00438575763029095,8.69699676520697e-05,0.00430519722757605,0.000832215746097995
68245,0.00331943693345334,5.65729781874426e-05,0.00328262962776701,0.000489697641631359
115262,0.00253902266598263,3.83980925315524e-05,0.00251443439057894,0.000350401741344709
190405,0.00197924401504264,2.74427544598266e-05,0.00195808248479699,0.000287344303999592
317615,0.00149164725000394,1.57890782222929e-05,0.00148128747875654,0.000174784520860161
530459,0.00115149903210614,1.2132210977685e-05,0.00114313752839204,0.000137983410524288
854747,0.000886482295797676,7.88166014167494e-06,0.000881392972181406,9.45260217366493e-05
1417176,0.000682066755612936,4.42229071034498e-06,0.000677631703436861,7.75292006568366e-05
2364732,0.000528525932243997,3.5359441241647e-06,0.000524614400048496,6.40850170889715e-05


==> data/prism2d/f0_u0x075_pxs1_theta100.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
7,0.225373516838788,0,0,0.225373516838788
19,0.183438716198016,0.0599412866482234,0.0864230523038952,0.150292583934837
61,0.131207905950445,0.0667323930167263,0.0812687402735416,0.078470976548744
217,0.0799480320239596,0.0484030596760057,0.0538640132500973,0.0338747651666907
817,0.045230268155687,0.0283741021890809,0.0307851554645174,0.0171161235513314
3169,0.0255198676390517,0.0159524053965366,0.0172516951821167,0.00995808313495119
12481,0.0145680251602737,0.00905731524341452,0.0097603799566626,0.00590993914971696
49537,0.00842293599506242,0.00518828109830084,0.0055788018808359,0.00359229169142959
197377,0.00494781661348429,0.00301008891198831,0.00323587974032608,0.00222471038311582
787969,0.00295656237632894,0.0017739102571685,0.00190925630330731,0.00139615323403897
3148801,0.00179633795136,0.00106299622678156,0.00114652554063973,0.000884504517798063


==> data/prism2d/f0_u0x075_pxs1_theta50.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
7,0.225373516838788,0,0,0.225373516838788
19,0.183438716198016,0.0599412866482234,0.0864230523038952,0.150292583934837
28,0.166731985147122,0.0622874824487126,0.0924984782118066,0.123951022302365
48,0.121539583003286,0.0570812163878054,0.0842763523676986,0.0664161230718611
75,0.104465725218598,0.0434918784418187,0.079561451168196,0.0518798587417156
113,0.0680615813979296,0.03442926765042,0.0540530984870875,0.0229187027422576
176,0.0557578268793639,0.0289504705468682,0.044687166134392,0.0165487974276466
401,0.0388149538550113,0.0207262413990214,0.0314019858543432,0.00953618606360964
659,0.0291320642410746,0.0163320109299165,0.0235160236222228,0.00537951846639106
1107,0.0212663126995836,0.0120634355688563,0.0169686589452783,0.00433522683505158
1818,0.0165637751274881,0.00961610915762104,0.0132134440714784,0.00270073821623281
3058,0.0125043538617998,0.007310291005221,0.00997104500115627,0.00186996591011962
5345,0.00953379987534723,0.00561477144935257,0.00758884451975953,0.00133308682748796
9265,0.00704771216233328,0.00420762122510234,0.00558927141678561,0.000852182714370651
15895,0.00528720656110318,0.00323274875481723,0.00413793940593079,0.000617532331821847
27393,0.00396538979274264,0.00243723957775742,0.00309504250440016,0.000452649251580889
46274,0.00296413565949684,0.00186539668347596,0.00228846694922409,0.00026327636332683
80055,0.00225752392151253,0.00142905286994489,0.00173681778722735,0.000194129145349875
133379,0.00171090771272246,0.00108998453376648,0.00131163000844373,0.000136987731395851
224584,0.00130107849702189,0.000844358630810085,0.000985872619586428,8.89884033965124e-05
378046,0.00100388351291001,0.000649532537092567,0.000763033440938428,6.05768830519792e-05
619417,0.00076950441445703,0.000502125699875071,0.000581458503266421,4.37359620106867e-05
1044557,0.000595652941628207,0.000391507932679005,0.000448045929113884,2.79071840970058e-05
1718368,0.000461312534788812,0.000302329041699743,0.00034771890503581,2.23152051052996e-05
2794525,0.000357194785651726,0.000235848157789731,0.000267802586560738,1.56695882316978e-05


==> data/prism2d/f0_u0x075_pxs2_theta100.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
7,0.225373516838788,0,0,0.225373516838788
19,0.164416886121593,0.0124104772185062,0.109197366733183,0.122289932519683
61,0.106779916337538,0.00739012481801817,0.0915542771644314,0.0544531993653658
217,0.0616527611950739,0.00269785261553341,0.0566850898552238,0.0240953344518576
817,0.0345559904654656,0.000941807737513387,0.0319372623899798,0.0131620950562019
3169,0.0195419673871591,0.000374130644673093,0.0179569353287644,0.00770045383208554
12481,0.0111850516466361,0.000153929452545244,0.0101904786787671,0.00460823505901652
49537,0.00649790462428565,6.47441802702234e-05,0.00585106760044554,0.00282552307236209
197377,0.00384037636596752,2.7815939166964e-05,0.00341261694403234,0.00176118213115891
787969,0.00230994190489841,1.21546602500293e-05,0.00202543081538739,0.00111054665832601
3148801,0.00141236020100753,5.38085420439173e-06,0.00122322282163611,0.000706015801825042


==> data/prism2d/f0_u0x075_pxs2_theta50.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
7,0.225373516838788,0,0,0.225373516838788
19,0.164416886121593,0.0124104772185062,0.109197366733183,0.122289932519683
28,0.148209443055704,0.0180715250536815,0.109042459744146,0.0987380421421373
48,0.104179403515266,0.0103594179006492,0.0907489289753572,0.0501065112274037
66,0.103036327721752,0.0121260227084606,0.0898128827291736,0.0490213269866684
104,0.0579136768354569,0.00483428036994521,0.0547463304930327,0.0182609691816762
149,0.047190565787954,0.0046256647774627,0.0449821587865483,0.0134965964470865
258,0.0353144356672166,0.00210752763108488,0.0340512077555986,0.00912046841797398
472,0.0292212589167952,0.00236319774621441,0.0285815821787341,0.00560271623901684
787,0.019983712433003,0.00098835966359201,0.0196677511265261,0.00339874585772075
1308,0.016213088459376,0.000913774702386634,0.0159153625563097,0.00295473990158935
2260,0.0122212714838049,0.000715539007038344,0.0120919345439067,0.00162252876589148
3749,0.00873673065056697,0.000315581503942932,0.00864180607877989,0.00124501344237262
6301,0.00665035838097278,0.000201941350452828,0.00657595104697492,0.00097126418349575
10300,0.00504406925948569,0.000136595933485752,0.00501416590024547,0.000531146467802614
17531,0.00383423524697452,0.000107017306082484,0.00380975877151698,0.000419100618217236
29322,0.00294050909181952,7.0920869829569e-05,0.00292185884246662,0.000322962620121173
49521,0.00220305489967053,4.28887602117487e-05,0.0021951550954982,0.000181398875184306
83862,0.0016864101707826,2.97799712531026e-05,0.00167975834081338,0.000146643560714528
137883,0.00128272301141053,2.00011270934183e-05,0.00127849162545908,0.000102163802533545
229764,0.000985496028129585,1.28045708219992e-05,0.000983377440170235,6.33030377587822e-05
385331,0.000757261456847146,8.98688646873194e-06,0.000756057433972056,4.1728963963296e-05
623470,0.000579329780395916,5.25666583430347e-06,0.000578256226334778,3.48582647724807e-05
1038848,0.000449839023965826,4.08155469323472e-06,0.000449240577647858,2.28340050895973e-05
1710839,0.000347611081834938,2.63713013696371e-06,0.000347277344829372,1.49985175053541e-05
2741334,0.000268453522374909,1.41630142227351e-06,0.000268149213315844,1.26998883408885e-05


==> data/prism2d/f1_u00_pxs1_theta100.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
7,0.277350098112615,0.0769230769230771,0.266469355010596,0
19,0.150147614805292,0.032924406546769,0.141100776442229,0.0393809671372022
61,0.0839372209236245,0.0279248208733673,0.0750727791851487,0.025094606213081
217,0.0452154090511474,0.0195862120302092,0.0396165665288347,0.00955725747464643
817,0.023338303060513,0.0110428045309697,0.0202889796841064,0.00333018936594661
3169,0.0118642224598438,0.00577592551643765,0.0102636191775285,0.00143407823492878
12481,0.00600397728800332,0.00297670081780757,0.00517732966260543,0.000618266189298273
49537,0.00302743557583446,0.00152022103751981,0.00260503251084804,0.0002609593461348
197377,0.00152266319135111,0.000771187005259686,0.00130830911153274,0.000110004844868547
787969,0.000764482110486497,0.000389468728716636,0.000656202966843427,4.63106133798731e-05
3148801,0.000383351686234164,0.00019609396971306,0.000328825267151982,1.94836871042937e-05


==> data/prism2d/f1_u00_pxs1_theta50.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
7,0.277350098112615,0.0769230769230771,0.266469355010596,0
19,0.150147614805292,0.032924406546769,0.141100776442229,0.0393809671372022
39,0.128922872986923,0.0366322746672078,0.121058914835421,0.0249784461241847
61,0.0839372209236245,0.0279248208733673,0.0750727791851487,0.025094606213081
108,0.0700984794733137,0.0212979150409968,0.066138617022912,0.00926709111175875
183,0.0546079936281514,0.0211070042184829,0.0494873131090122,0.00935591696541624
244,0.0423533198077795,0.0143836258731776,0.0392267225052895,0.00694112721202545
481,0.035581052145195,0.0103874201816793,0.0337545336696584,0.00432946075998209
779,0.0280411591159082,0.0104151038025694,0.0256714532121756,0.00433690065835768
1039,0.0206193976333293,0.00678824572500069,0.0193975804759624,0.00167724488877352
2149,0.0165832111643297,0.00486116164769851,0.0158145911945549,0.00112725565192719
3186,0.0127328897330331,0.00453125936393722,0.0118707117956599,0.000824846043024144
4552,0.00956628421257319,0.00296616946041299,0.00908660789802367,0.000386250275617072
9437,0.00747118095312214,0.00254187299918719,0.00702014595808823,0.000273819680511779
12814,0.00576566309931847,0.0023984868929392,0.00523843037215344,0.000221311624958712
20338,0.00457016934805734,0.0013236985112985,0.0043735921103153,7.72151131370532e-05
38983,0.0035742649377818,0.00122934150312999,0.00335572412206908,5.66121073814571e-05
51304,0.00279106953214816,0.00115891516047689,0.00253864630478317,4.75365471335319e-05
88079,0.00220682355091233,0.000613218462614081,0.00211975791372725,2.56844147537858e-05
158766,0.0017409546917378,0.000605562436392645,0.00163205265838727,2.4929792720806e-05
206787,0.00135692922880514,0.000561365366726434,0.00123520601025225,1.97982136192755e-05
383465,0.00107546576987576,0.000298134830287385,0.00103328535279508,7.9765182331375e-06
652095,0.000850520123672854,0.000297446673876416,0.000796773829904883,7.83715197307827e-06
842187,0.000662286685566139,0.000268098195832804,0.00060557561217839,5.01888475110428e-06
1661471,0.000524320444602959,0.000146219938496855,0.000503517224613262,1.43622156300225e-06
2683399,0.000414655760790389,0.000145719541846422,0.000388205000371439,1.44664001635441e-06


==> data/prism2d/f1_u00_pxs2_theta100.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
7,0.277350098112615,0.0769230769230771,0.266469355010596,0
19,0.146701805565375,0.022389710431872,0.14232953640249,0.0276120207585452
61,0.0780510032523618,0.00678459683205117,0.0763691778950971,0.0146176955144691
217,0.0403639399700576,0.00191816724113112,0.0399862253433458,0.00516430703314944
817,0.0204819839891435,0.000508577496008329,0.0203709465854599,0.00206822442554581
3169,0.0103387290254276,0.000137130710428064,0.0102956962911089,0.000932282634571085
12481,0.00520482199802565,3.77841727709345e-05,0.00518943244018812,0.000398164960968225
49537,0.00261482769172079,1.05188942274232e-05,0.00260935582229398,0.000168746564156482
197377,0.00131178451953573,2.96479235266353e-06,0.00130984583543311,7.12300715879838e-05
787969,0.000657432998626659,8.4508234804137e-07,0.000656747262280266,3.00077824312411e-05
3148801,0.000329260146007278,2.43267782629798e-07,0.000329017762446023,1.26291949281302e-05


==> data/prism2d/f1_u00_pxs2_theta50.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
7,0.277350098112615,0.0769230769230771,0.266469355010596,0
19,0.146701805565375,0.022389710431872,0.14232953640249,0.0276120207585452
39,0.123765084485454,0.015918937527207,0.1218719652131,0.0145467405556539
61,0.0780510032523618,0.00678459683205103,0.0763691778950971,0.0146176955144691
122,0.0688523473511816,0.0067807632853626,0.0669598818501598,0.0145272574028371
205,0.0492915700225942,0.00521136600718495,0.0473916383317963,0.0125113211076878
278,0.0387979323585871,0.00264878086752391,0.0384689818630872,0.00428963280885473
579,0.0304715638392521,0.00188563479155858,0.0302626265269869,0.00302225411416555
810,0.0234948195257583,0.0017305525223822,0.0232376391591468,0.00300397383885376
1219,0.0181001843526632,0.000835812926792168,0.0180582156207435,0.000904952455400125
2376,0.0142883275524301,0.000771096281692093,0.0142462286503599,0.00077889923068199
3201,0.0106992787017167,0.000370595777740523,0.0106757764201773,0.000604169953668868
5849,0.00844673340996291,0.000229246620320377,0.0084375757691495,0.00031947836533423
9937,0.00666161129396041,0.000219580523899658,0.00665248147289219,0.000270812994834071
12752,0.00516399731858678,0.000129009381598162,0.00515801784025264,0.000212313083597306
25287,0.00410505627379296,6.22838900799588e-05,0.00410370150116121,8.50982808916222e-05
40651,0.00321637738668234,9.88892476746496e-05,0.00321365690146381,8.78278425666049e-05
51650,0.00248036807546883,2.64780432161625e-05,0.00247969850604816,5.11861517885707e-05
109702,0.00197726318438682,1.82347660989908e-05,0.0019769229481399,3.18253162537097e-05
166567,0.00156100586726175,3.12037788406602e-05,0.00156039964161526,3.03084189397922e-05
212739,0.00120374378664826,8.32767203517674e-06,0.00120360530451092,1.62488376799927e-05
468366,0.000952681296231304,6.55287185519661e-06,0.000952617477949081,8.86863943000358e-06
680580,0.000752279195112318,7.14695978653816e-06,0.000752194005376074,8.77989982552686e-06
883427,0.000586970428226138,5.20682579932755e-06,0.000586931355683964,4.33085350200709e-06
1959261,0.000462480858971407,4.13193776859805e-06,0.00046245497750912,2.62026377409234e-06
2762581,0.000365314512612334,2.3716287652644e-06,0.000365297247387778,2.64377629517689e-06


==> data/prism2d/f1_u0hat_pxs1_theta100.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
6,0.741345698330097,0.0769230769230771,0.266469355010596,0.687510267202944
15,0.438353653535082,0.132260226457955,0.252329031154534,0.333153445279288
45,0.300738578672467,0.143882302906844,0.197775624290457,0.175003937237648
153,0.182516165271898,0.104046615930747,0.125463159157639,0.0821306763219658
561,0.10685197717353,0.0613467362455467,0.0718699066650607,0.0498862655834989
2145,0.0645662504557944,0.0368591685058546,0.0427782299160933,0.0313085521898291
8385,0.0390736861150561,0.0229609686291359,0.0258503523128003,0.0182018172591055
33153,0.0234107473898394,0.0139548843254936,0.0154183709251162,0.0107516573061317
131841,0.0139907554579748,0.008407098880615,0.00918035132854598,0.00638616286833329
525825,0.00834864430470789,0.00504548657226769,0.00546333108111316,0.00379406648251462


==> data/prism2d/f1_u0hat_pxs1_theta50.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
6,0.741345698330097,0.0769230769230771,0.266469355010596,0.687510267202944
15,0.438353653535082,0.132260226457955,0.252329031154534,0.333153445279288
29,0.316410748706096,0.146844670244719,0.21889639483073,0.175033634046662
47,0.259709645062596,0.123106650471193,0.196871853885864,0.116341417800568
65,0.211681816055826,0.104125750294383,0.167444444865576,0.0770024496881977
105,0.171214009976138,0.0759158467694991,0.135888698288752,0.071311170925512
171,0.129904313812897,0.0618020761002555,0.104149769510981,0.0469942512197744
277,0.104050727711884,0.0509515594413932,0.0852000779256294,0.0311679201957623
431,0.0835416518987115,0.0410938256289497,0.0678067476340447,0.0263201457525588
711,0.0658315732355092,0.0323173632482276,0.0546953065635217,0.0172571001986631
1264,0.0511041429754437,0.0276229891193034,0.0415355163470905,0.0111087705507861
1928,0.0397935354119335,0.020567575887497,0.0333096008730925,0.00713938179173358
3392,0.0298560088898329,0.0153344018439261,0.0252619634578174,0.00425095156108314
5514,0.0229763751820398,0.0126933294745071,0.018734671711895,0.00397558539148427
8807,0.0174804128434682,0.00938237312340488,0.0145690799666631,0.00229734992464682
15851,0.0136567976692893,0.00714042016750882,0.0115659105803184,0.00132372008348401
24992,0.0104931449230228,0.00579130377448406,0.00869230105164426,0.00100538221328457
42232,0.00803330860007872,0.00429252670611657,0.00675772622582068,0.000664377752660414
73570,0.00612972801641981,0.00354897217214291,0.00497430635978739,0.000484394793134595
114504,0.00468279271451717,0.00263234588612523,0.00386253455968128,0.00028307157787811
198364,0.00364150080423146,0.00197683676495569,0.00305343580940619,0.000170804770934154
323231,0.00283393405622062,0.00165266355978189,0.00229611038644454,0.000166620786331104
510829,0.00218002593175618,0.0012248297010357,0.0018008034497577,9.70165033949168e-05
906617,0.00169565913043269,0.000928456201034081,0.00141763248096048,5.95576888988077e-05
1402249,0.00132079970647135,0.00077606915364774,0.00106741131987747,5.34939956324696e-05
2243111,0.00102633033077227,0.000577206902472263,0.0008480168240104,3.24592944595331e-05


==> data/prism2d/f1_u0hat_pxs2_theta100.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
7,0.741345698330097,0.0769230769230771,0.266469355010596,0.687510267202944
19,0.398848998919119,0.0231888355041864,0.296403799024282,0.265871378246542
61,0.251606783343549,0.0143269091824278,0.218734409207338,0.123515065180256
217,0.146092739196372,0.00535243384416494,0.131424667142249,0.0635766998545219
817,0.0857954146007375,0.00221092705916566,0.0756090913303797,0.0404874088606049
3169,0.0515934161490698,0.00110245560488435,0.0456461159607303,0.024022849108087
12481,0.0308019176733534,0.000474501875322902,0.0274311793787764,0.0140022633247539
49537,0.01833081843074,0.000199956975548378,0.016343764470275,0.00829820971588814
197377,0.0109062938744128,8.44143770325347e-05,0.00973032352434112,0.00492553798073462
787969,0.00648729743806961,3.55590180206151e-05,0.00578984670508279,0.00292599363257406
3148801,0.00385823186316765,1.4964960536042e-05,0.00344407344336654,0.00173899030377276


==> data/prism2d/f1_u0hat_pxs2_theta50.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
7,0.741345698330097,0.0769230769230771,0.266469355010596,0.687510267202944
19,0.398848998919119,0.0231888355041864,0.296403799024282,0.265871378246542
39,0.268973332270637,0.0202139075291775,0.238422952492805,0.1228517282735
66,0.223431753721872,0.0192490433502175,0.205602627513833,0.0853157808423568
106,0.156086710890731,0.00619656256275566,0.143026474918831,0.0621939820351274
162,0.131379777794876,0.00862162301945374,0.123105916030894,0.0450693584171753
287,0.103477382342064,0.00535386810975192,0.0974488115480021,0.0343894443181498
437,0.0883571412696479,0.00520070407485352,0.0835372605276594,0.0283101252912147
683,0.0699026284989966,0.00436580316081519,0.0674929110690288,0.0176642064429146
1149,0.0545964010721396,0.00240368023266391,0.053220667450948,0.0119394257585795
1901,0.0418576301353468,0.00174467613713321,0.0408759880809029,0.00884143111345066
3134,0.0324724477195107,0.00111024888824022,0.0320203604279536,0.00528429052631091
5421,0.0242831574763079,0.000686318741202606,0.0240703487676591,0.00313353056597435
8329,0.0191468291484581,0.000525378562085692,0.0189039620646378,0.00299420474675349
14080,0.0146139991400734,0.00026631183139439,0.0144888531407921,0.0018897575344689
24078,0.0110974789049408,0.000206535455659515,0.0110224775176285,0.0012713656140292
38071,0.00845163621829319,0.000130346355908503,0.00842099216327206,0.000707146081073212
64695,0.00660237845466997,0.000114862859477731,0.00658674896566149,0.000439256013686948
104057,0.00508004851738233,8.30292823912165e-05,0.00506441434403341,0.000389495095184238
166295,0.00392891261095825,3.37071805500028e-05,0.00392175468857282,0.000234645036562178
292116,0.00305635081494375,3.43788134848476e-05,0.00305274649336432,0.000144351128996356
451383,0.0023768455889796,2.46213271080601e-05,0.00237298041373963,0.000133239258896657
725846,0.00184035006585722,1.2853429207948e-05,0.00183856234452055,8.00728391489024e-05
1265932,0.00143426132590185,1.20657815560032e-05,0.00143328356698476,5.15575843558449e-05
1917506,0.0011167342170513,4.45750306122547e-06,0.00111577778171295,4.59933042450814e-05
3119576,0.000873256326479936,5.01199250243943e-06,0.000872797069216904,2.78705513897866e-05


==> data/prism2d/f2_u01_pxs1_theta100.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
7,1.14354374979373,0.153846153846154,0.532938710021193,1
19,0.829273145872992,0.187016407681025,0.415067121286434,0.693136421313413
61,0.624582675947814,0.215123046450557,0.316111275906214,0.493861574962973
217,0.485611771250727,0.166491985280974,0.217275975236822,0.401111408213923
817,0.404767774590591,0.126729360431181,0.166963372950717,0.346265581085736
3169,0.345392817142146,0.114806501628152,0.146036189881797,0.29118567368966
12481,0.291956862712222,0.100866964532842,0.124720230411084,0.243945750684245
49537,0.246117277798755,0.085981180388055,0.10558231017423,0.205020308331685
197377,0.207243321717084,0.0728376521143875,0.08913092016079,0.172337314305652
787969,0.174395645632307,0.0614754643660372,0.0751066456860487,0.144891684613989
3148801,0.146703271791796,0.0517904893693332,0.0632261428958126,0.121827952538901


==> data/prism2d/f2_u01_pxs1_theta50.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
7,1.14354374979373,0.153846153846154,0.532938710021193,1
19,0.829273145872992,0.187016407681025,0.415067121286434,0.693136421313413
39,0.65495362871731,0.220986862648132,0.368732537680348,0.494130932003572
57,0.597454451822985,0.160313772278847,0.387479493553254,0.425571331854652
75,0.580074177266281,0.138857628039812,0.397949377972599,0.398548494963324
149,0.47437725107368,0.135857931817316,0.320699212707017,0.322068957938578
198,0.425170716052714,0.116407593079467,0.265261742445384,0.31121635248981
261,0.417419784229073,0.117982742463531,0.268665158681957,0.29688108942307
405,0.384806577616943,0.129355828863695,0.263409063255102,0.248915321166296
662,0.330258503556678,0.12019800090471,0.230873325930244,0.203274757714564
1014,0.295681846660966,0.103468436668233,0.19435120464533,0.19735664749681
1493,0.265752689037821,0.102749586703977,0.186058062760726,0.159528716677345
2204,0.237521999149564,0.0908747536563386,0.168434012483684,0.140671470691648
3410,0.205615206021885,0.0833712605005005,0.148982819548899,0.114590424334846
5403,0.172650762623246,0.0758874616162636,0.123621689238555,0.0936325635323249
8398,0.148707477589198,0.0652290728514589,0.107165941554421,0.0798407346949875
12943,0.119492668967242,0.0560554441641715,0.0877467655805552,0.0586241438881923
20481,0.101784587251529,0.0456075561037285,0.0747913400313826,0.0518296101135192
31174,0.0864803399722237,0.0415982991637178,0.0630990029293397,0.0420350631939621
48196,0.0719895248356778,0.0345448324426484,0.0528228894595542,0.0346249705663374
75275,0.0618786908753853,0.0296046096409388,0.0461882546521924,0.0286214011649213
118024,0.0497582076279512,0.0250297257529296,0.03628862247967,0.0230765667638715
179082,0.0429604267097524,0.0211352005575765,0.0317720218705115,0.019734238944909
278774,0.0348779736238108,0.0177844907094337,0.02587587399509,0.0151863122350204
428905,0.0292507457483703,0.0144638491639851,0.0214585936998062,0.0136356866575882
638556,0.0247630728552397,0.0129689652206251,0.0182586602024813,0.0105658433620062
972247,0.0217040455021003,0.0116784285433233,0.0168428259248958,0.0071413663104052
1517853,0.0225444784651006,0.00980259427014084,0.018767318850223,0.00774276423588191
2147128,0.10560405468964,0.0133127163426374,0.0941538638780793,0.0459351484954729


==> data/prism2d/f2_u01_pxs2_theta100.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
7,1.14354374979373,0.153846153846154,0.532938710021193,1
19,0.788467470482318,0.0362999373740778,0.471314600528765,0.631051355979713
61,0.573509886240676,0.0210235708425968,0.348233644179087,0.455197680295685
217,0.450317578979624,0.0104208347366225,0.241007099452687,0.380253739172759
817,0.377896554279188,0.00805775279363483,0.198502249762745,0.321461872070591
3169,0.319198843521693,0.00543987451367021,0.174067318105929,0.267504912549791
12481,0.268639258740216,0.00327701044428388,0.148002511184898,0.22416861783489
49537,0.226083377159526,0.00197239003392485,0.125286164292039,0.188183899795914
197377,0.190208219057712,0.00117944313685348,0.105730873417108,0.158109955149728
787969,0.159991085404691,0.000703270217855415,0.0890770432354442,0.132898206114314
3148801,0.134556781932905,0.000418750516455716,0.0749781546525118,0.111730159478309


==> data/prism2d/f2_u01_pxs2_theta50.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
7,1.14354374979373,0.153846153846154,0.532938710021193,1
19,0.788467470482318,0.0362999373740778,0.471314600528765,0.631051355979713
39,0.605897621634679,0.0362735851445977,0.396741796908435,0.456499837359428
57,0.572924483392999,0.0496354943656528,0.402861593496828,0.404328230346841
75,0.563306166244231,0.0504407240289739,0.408841107031209,0.384211555643114
149,0.451292798953141,0.0350347513934318,0.336211031078317,0.298998159129811
189,0.408028355404151,0.0213965391319119,0.278865230973841,0.297091753303418
243,0.402682288032847,0.0214532963491638,0.282732160434788,0.285928848889022
342,0.388820269674456,0.0209234593268569,0.287307377345285,0.261147241766954
531,0.345011042867181,0.0174856500891735,0.276446744222028,0.205679530703226
828,0.288937564596714,0.00972811999399895,0.224486429471226,0.181648349565095
1241,0.262798113070404,0.0100043346418887,0.204674049759582,0.16453356762907
1871,0.233681542652958,0.0115926073165667,0.189231425281343,0.136616772463199
2877,0.200134515206683,0.00902143784574905,0.164136396972749,0.114156388454671
4460,0.163045949020662,0.00328708348181945,0.134080622310991,0.0927122607583774
6452,0.147046528389772,0.00333781254722718,0.122113580537457,0.0818523913346794
9971,0.123502472587429,0.0027771736373408,0.10701545299488,0.061586044377744
15462,0.102028569962513,0.00163510236202977,0.0873937144679785,0.0526259840796403
23772,0.0883658005436013,0.00121441336140522,0.0763674707248422,0.0444415269875996
36831,0.0703319954018662,0.00078487350154452,0.0613300979885566,0.0344179114925462
56888,0.0609378997947997,0.000664095336152343,0.0540809957126955,0.0280754788295579
90649,0.0490388492754872,0.000430074886385235,0.0429049392589118,0.0237442616445562
135066,0.0421406934157318,0.000344705539679468,0.0377132322045713,0.018799769581931
210381,0.034313498943426,0.000248358298290338,0.0303568902614589,0.0159941783643271
317401,0.0294687037401792,0.000168519433093972,0.0261982656877525,0.0134917373336815
483403,0.0241045560801143,0.000122711031918142,0.0211991006862175,0.0114722576643671
724884,0.0207608260599943,8.49374684685723e-05,0.0177096459873771,0.0108338877288611


==> data/prism3d/f0_u01_pxs1_theta100.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,1,0,0,1
16,91,0.957683193552999,0.1148948559803,0.236466023847135,0.920890922340461
128,573,0.851226341663977,0.205032103134883,0.346769463039611,0.749866028654416
1024,4057,0.708485215350392,0.220642761371793,0.33150257066706,0.585981328939287
8192,30513,0.581288856749271,0.180834938773488,0.266754127563047,0.483774426078664
65536,236641,0.485839106828142,0.150463822195291,0.222690325541196,0.40473360972905
524288,1863873,0.40724990047252,0.127762551602721,0.18716956295862,0.338373708412339


==> data/prism3d/f0_u01_pxs1_theta50.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,1,0,0,1
9,49,1,0,0,1
16,91,0.957683193552999,0.1148948559803,0.236466023847135,0.920890922340461
44,189,0.92558790334146,0.14638877243106,0.301512636912781,0.862770782942995
72,324,0.851244120885112,0.204817126434969,0.346880245502432,0.749893721363609
156,600,0.8285138233383,0.193051273991329,0.367830753170993,0.716845100488685
289,1072,0.78658539057618,0.169534743637285,0.403173300506613,0.65377812530424
569,2095,0.768949065613042,0.155474831169469,0.419365379618188,0.625494141265678
1234,4383,0.631827745379821,0.166730982441705,0.351660540580031,0.497736821548026
2095,7545,0.605163023624894,0.151169221660881,0.358204440201706,0.463745329469797
4209,14972,0.587828098073501,0.142871097357649,0.363952208674466,0.438940214864746
10005,34933,0.535717096199762,0.143683038097034,0.338221078165628,0.389813409220862
21016,73044,0.467121568738266,0.133748701725392,0.289824491955196,0.341050742016761
42205,146587,0.426292452482291,0.113026525589717,0.258774559801036,0.319352449115806
93844,324517,0.389989162840869,0.112567149028194,0.243931035687254,0.28269742468146
201364,694528,0.334654611705011,0.103665292948477,0.205739600849907,0.242731194566045
397539,1377437,0.313580031481741,0.0909746416265739,0.193642700557909,0.229256527160398
886993,3077100,0.274460203260247,0.0875820596562589,0.174388083350694,0.192993736647838


==> data/prism3d/f0_u01_pxs2_theta100.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,1,0,0,1
16,91,0.945541112414016,0.0265731218150586,0.287739846592706,0.900304195894333
128,573,0.81428051029108,0.0348485618453761,0.408611742056061,0.703473362275447
1024,4057,0.663555597831698,0.0216300649237562,0.369466723825529,0.550756308807087
8192,30513,0.545935500227396,0.0121781841189324,0.298480858293665,0.456953432498739
65536,236641,0.456265829453176,0.00778788810591293,0.252353536194507,0.380046771721024
524288,1863873,0.382141520164598,0.00467949981839576,0.212302603191245,0.317707173972167


==> data/prism3d/f0_u01_pxs2_theta50.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,1,0,0,1
9,49,1,0,0,1
16,91,0.945541112414016,0.0265731218150586,0.287739846592706,0.900304195894333
44,189,0.906901259991632,0.0438313005458919,0.358042257827324,0.83207839418938
79,336,0.814569034950294,0.0358572804456391,0.408421110537299,0.703867291899813
163,629,0.797056020911334,0.0440786326925675,0.416669911193457,0.678042446840166
317,1152,0.764361483498254,0.0551676093494765,0.435663138701718,0.625621804216319
597,2211,0.74973633907316,0.0570070120201379,0.445728799688596,0.600150494322486
1304,4532,0.618289885154233,0.0367695403027822,0.378400400302774,0.487589499518454
2396,8567,0.578634302551131,0.0359283910484521,0.376235870331587,0.438147665383871
4482,15933,0.560999122486958,0.0346966044798791,0.375227967852128,0.415596117896048
10341,36277,0.519964675035287,0.0307683961430868,0.355246597930181,0.378439458490213
22199,77425,0.436244913089931,0.0162742084542581,0.29195319333205,0.323740802555451
42380,146472,0.409061013902335,0.0125057269318381,0.270666574643997,0.306454116074818
92983,320300,0.380183893872237,0.0121166032953535,0.262118652684564,0.27511232796672
200657,696265,0.314701303112176,0.006488400797481,0.21692305281383,0.227901733195518
387774,1349526,0.298333984176847,0.00596549468990825,0.205471169592858,0.216215580969732
862164,2983764,0.272955981533873,0.00451696337627758,0.192156384206845,0.193805286061884


==> data/prism3d/f0_u0r0125_pxs2_theta100.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,0.403672740592349,0,0,0.403672740592349
16,91,0.371892179715785,0.0142583838548967,0.154393044656987,0.338028518893229
128,573,0.28959211638031,0.0175899648387614,0.203684393290691,0.205102059805359
1024,4057,0.187863733682325,0.00995800752931499,0.165763760346795,0.0878407438197103
8192,30513,0.105331461339754,0.00345377061945844,0.100497641042879,0.0313530279445699
65536,236641,0.0557153289881027,0.00102957587020288,0.0541157762588188,0.0132144094716894
524288,1863873,0.0291915417447247,0.000316440394953444,0.0282884314990876,0.00719795931024038


==> data/prism3d/f0_u0r0125_pxs2_theta50.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,0.403672740592349,0,0,0.403672740592349
9,49,0.407283700315721,0,0,0.407283700315721
23,103,0.371902258596174,0.014866131608528,0.154417135316333,0.338002420702323
51,208,0.360543421198592,0.0175439640253313,0.168207283283697,0.318418086399283
114,428,0.287378968702978,0.0213309144788054,0.20314726944074,0.202145617461909
212,759,0.261738664584532,0.0162951877863077,0.197274822616665,0.171243218128681
422,1423,0.19846108386581,0.0102117891221102,0.171147291267738,0.099955619471012
772,2647,0.180619495446151,0.016746847960036,0.160559727156504,0.0810155493350185
1549,5188,0.107207186783712,0.00332939379213597,0.102090517172257,0.0325549126639234
2956,9954,0.10028700007578,0.00692675059603376,0.0956023769033035,0.0294904737299786
6869,22838,0.0678288623089456,0.0027805423481886,0.0661482488197037,0.01474558660964
16361,55453,0.0557542710990631,0.00332397496255271,0.0538420710179359,0.0140897595698326
39608,132452,0.0388938500943433,0.0017452212565109,0.0377745073059284,0.0090979324970804
93277,316937,0.0287102071782096,0.000911449652420499,0.0277060284719028,0.00747136145966274
192502,663747,0.0224669813165466,0.00074305454408709,0.021786943915874,0.00543527315128939
436690,1494463,0.0167349343512795,0.000354596186635001,0.0164423489136872,0.00309539197624965
959877,3308851,0.0130631267549321,0.000246626881308684,0.0128847937454939,0.0021369478077204


==> data/prism3d/f0_u0r025_pxs2_theta100.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,0.318257015308783,0,0,0.318257015308783
16,91,0.30973697903459,0.0115976127415983,0.125581605892388,0.282898836727299
128,573,0.2418518464305,0.0145044037226349,0.168206184445451,0.173172218929007
1024,4057,0.158875380478862,0.00825540764892066,0.137606075457491,0.0789797617370457
8192,30513,0.0918778621632972,0.00299266272977289,0.0850524058764267,0.0346218685243192
65536,236641,0.0510522493922383,0.00104340884109218,0.047925007359391,0.0175623784152359
524288,1863873,0.0281574070264859,0.000375686231418421,0.0264212528842492,0.00972706668720179


==> data/prism3d/f0_u0r025_pxs2_theta50.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,0.318257015308783,0,0,0.318257015308783
9,49,0.329701672551764,0,0,0.329701672551764
23,103,0.309813189804353,0.0120957598272562,0.125640794201483,0.282935144517908
51,208,0.300279250614075,0.0142260121023369,0.137912367675686,0.266355829241826
121,440,0.241063477249574,0.0171320937039899,0.167890746461108,0.172135959873891
226,817,0.210205726656857,0.0116046801739067,0.159369312810435,0.136576722217691
464,1581,0.158272118473504,0.00865239323230609,0.137224921121798,0.0783869925469832
800,2749,0.153110129152569,0.0146206408869246,0.133633753143553,0.0732868919380515
1738,5727,0.110728435365524,0.00866176137003828,0.103431289825931,0.0385710846802355
3824,12839,0.0874398346709526,0.00610698920741486,0.0811384320294782,0.0320153747112508
8094,26994,0.0589332637769138,0.00255133008074094,0.0559110719201475,0.0184546018910867
17222,59165,0.0491939749479085,0.00287327724873749,0.0459748776431584,0.0172656327634971
41064,138524,0.0354849720110935,0.00133709943947607,0.0340468614333512,0.0099099258450921
88454,303867,0.0270271272525019,0.000899966794648607,0.0258841222174467,0.00772449896910739
194819,671740,0.02120636648014,0.00073045718709871,0.0206097560703232,0.00494108958728732
466034,1592912,0.0153811310310699,0.000365890765469484,0.0151274371931137,0.0027578904458093


==> data/prism3d/f0_u0r05_pxs2_theta100.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,0.210628774902211,0,0,0.210628774902211
16,91,0.220341806936335,0.00778781269595503,0.0843282187927564,0.203417337935149
128,573,0.17371420438568,0.0100108740504389,0.11664464812558,0.128337185841656
1024,4057,0.118260894866827,0.0058021464827142,0.0971138507366136,0.0672374474976739
8192,30513,0.0735558000656246,0.00238906527426322,0.0636890639290569,0.0367212639522381
65536,236641,0.0443197943796325,0.00105894443094508,0.039846260335862,0.0193751992968275
524288,1863873,0.0255359762233589,0.000412393237877032,0.0236546180443001,0.00961119444583124


==> data/prism3d/f0_u0r05_pxs2_theta50.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,0.210628774902211,0,0,0.210628774902211
9,49,0.225848708426511,0,0,0.225848708426511
23,103,0.220415044291815,0.00812631976001697,0.0844095189690403,0.20344971807485
51,208,0.213558062903905,0.00950824084641485,0.0940660884608479,0.191489452944413
107,408,0.1736527348078,0.0112604054865059,0.116542276137577,0.128243414829692
205,712,0.16990024979038,0.0151671093920609,0.116322160805628,0.122903248846532
443,1521,0.117810743284606,0.00612459530202232,0.0968160606488153,0.0668469218895131
772,2737,0.111696323215715,0.00943268963663832,0.0936434505817456,0.060149789270391
1647,5474,0.0814865142768714,0.00522245727990643,0.073287736040922,0.0352375608541575
3523,12072,0.0695324103809112,0.00468701016238354,0.0605959385994592,0.0337775110742005
7282,24426,0.0520257192372025,0.00267862480547979,0.0466400723122625,0.0228955036198512
16445,55131,0.0448890459949985,0.00241856888183938,0.0408113515283439,0.0185367354551666
36129,125553,0.0309509134365251,0.0012161132440423,0.0294183691930886,0.00954147080654069
77037,263051,0.0249740708668386,0.00093333103317578,0.0240946742929094,0.00650229033210581
177284,608478,0.0189116532641245,0.000624442424909196,0.0184283079801696,0.00420216204214714
444383,1500799,0.0133846849153638,0.000355149586887726,0.0132043362291737,0.00216082479656079


==> data/prism3d/f0_u0r1_pxs2_theta100.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,0.107607235998175,0,0,0.107607235998175
16,91,0.119675514439261,0.00370595043285333,0.0401288797172902,0.112686146887389
128,573,0.0966836356905744,0.0050079397668528,0.0591290394364912,0.076330876091901
1024,4057,0.0708144551175227,0.0030675149726672,0.0518847010702348,0.0480963117124013
8192,30513,0.0490595788411721,0.00161790930172681,0.0388426042275177,0.0299245174128004
65536,236641,0.0317674624091298,0.000869144320810602,0.027977304031324,0.0150228730675573
524288,1863873,0.0183565891192942,0.000332982183363917,0.0173593406224436,0.00595875659128099


==> data/prism3d/f0_u0r1_pxs2_theta50.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,0.107607235998175,0,0,0.107607235998175
9,49,0.118241883766669,0,0,0.118241883766669
23,103,0.119719932298708,0.00386737060673921,0.0401710617143105,0.11271287164713
51,208,0.115839203990337,0.00449134316342491,0.0459265605015945,0.106251117915044
100,388,0.0966818523014316,0.00550570950692933,0.0590796499693492,0.0763325794583173
184,644,0.0953922034370689,0.00708286358577698,0.0595735163830479,0.0741653670237203
394,1344,0.0837451449109763,0.00788166189334316,0.0602768627779528,0.057600594750465
758,2663,0.0672632400405633,0.00478002527529938,0.0507200637250107,0.043920040469617
1542,5008,0.0573070596890113,0.00464856789258547,0.0462689428769168,0.0334914142997953
3040,10167,0.0482850250233164,0.00268272145468716,0.0385166707067274,0.0289950465557202
6148,21050,0.0369675593142769,0.00212418296171849,0.0314178098488462,0.0193651623463753
13862,46043,0.0322010986808677,0.00154750472150418,0.0287306920647633,0.0144590220579279
29612,101922,0.0253926163083042,0.00149665014865816,0.0235837146716765,0.00929265320552894
70905,237625,0.0182879712387436,0.000691449978671762,0.017717639900624,0.00447850704006627
158881,544086,0.0129979150072199,0.000480568710525137,0.0126792053279921,0.00282003554942004
411105,1371298,0.00920531930050804,0.000241464752277097,0.00907239761401734,0.00153987003701159
879209,3013018,0.00697718254620674,0.000176242662618162,0.00690917636426351,0.000955665618544368


==> data/prism3d/f0_u0x025_pxs1_theta100.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,0.0714334773934169,0,0,0.0714334773934169
16,91,0.0674074505748865,0.00941902790857111,0.0193853768216299,0.0638690337467754
128,573,0.0576331553238148,0.0164345946450865,0.0279352338263995,0.0476561370916174
1024,4057,0.0440412804033923,0.0175295507873985,0.0261601924228387,0.0307895040746404
8192,30513,0.0309676375352068,0.0136367742637792,0.0192024224805909,0.0201072109718771
65536,236641,0.0215532391883046,0.00945426928544993,0.0131065983019694,0.0142609955030242
524288,1863873,0.0153706534440465,0.00653008661293666,0.00904272832968661,0.0105756333370635


==> data/prism3d/f0_u0x025_pxs1_theta50.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,0.0714334773934169,0,0,0.0714334773934169
9,49,0.0714375505118364,0,0,0.0714375505118364
30,131,0.066330806737422,0.00976113971256072,0.0216821059207353,0.061922389785853
65,258,0.0625129651921675,0.0123670151818875,0.0268192415884014,0.0550967878667266
128,483,0.0563896219397221,0.0154457068292677,0.0294376551677917,0.0455482607930455
268,966,0.050330889331043,0.0155281275096947,0.0305258188714829,0.0368815680133285
541,1894,0.0421309463769917,0.0154578988716257,0.0281779016658654,0.0272410694137429
1017,3620,0.0356393663995406,0.0144655342270806,0.0249587306436344,0.0209278408237537
1948,6858,0.0296817182399652,0.0118899259878114,0.0211265324522957,0.0171261111821437
3922,13672,0.025104854629018,0.0106627627188378,0.0184144202479003,0.013321724515978
8759,30324,0.0200422909176856,0.00881366344761972,0.0145029670020048,0.0106619280620344
18377,63817,0.0173040131743227,0.00759599190734683,0.0127587251182527,0.00888508369333259
40847,141740,0.0144578794568753,0.00630779312667786,0.0106944920342184,0.00740741955006002
93935,324799,0.0115616627052288,0.00517375250675053,0.00854546328745041,0.00582060020197312
200146,692187,0.0096178527337189,0.00425718984951163,0.00708100605107904,0.00492328945902038
437425,1514428,0.00811921791874418,0.00361844743910347,0.00604754037585329,0.00403184736131297


==> data/prism3d/f0_u0x025_pxs2_theta100.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,0.0714334773934169,0,0,0.0714334773934169
16,91,0.0662454247038537,0.0021784524107573,0.0235887814327333,0.0618650145866526
128,573,0.0540844201275971,0.0028047665457305,0.0329654555079596,0.0427847698172506
1024,4057,0.0393855858912005,0.00175523930000207,0.0289830205703342,0.0266106751062886
8192,30513,0.0272294146987369,0.000827878457337739,0.0206398669095562,0.0177412382896875
65536,236641,0.0190281225918108,0.000395114080075062,0.0140896432161954,0.0127826166442175
524288,1863873,0.0136904452147386,0.000199271685406073,0.00981187162244619,0.00954545736137301


==> data/prism3d/f0_u0x025_pxs2_theta50.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,0.0714334773934169,0,0,0.0714334773934169
9,49,0.0714375505118364,0,0,0.0714375505118364
30,131,0.065173929588648,0.00245426594299173,0.0254833365449832,0.0599351085361681
65,258,0.0606945763163694,0.00340668830055211,0.0309584166692074,0.0520941696006589
128,483,0.0533151928572129,0.00263367378061629,0.0336229207594332,0.0412925265807745
261,955,0.0463613297972156,0.00321227276444534,0.0336176110533889,0.0317633504422323
541,1911,0.0391200207923887,0.00250604034146797,0.0304852943449992,0.0243873454337002
1045,3657,0.0339901158753189,0.00245922149751938,0.0277209184566725,0.0195148888483193
2179,7630,0.027572096957822,0.00164197022592634,0.0231137552182583,0.0149425159909283
4349,15097,0.0232023983672148,0.00126705389129614,0.0195375054318314,0.0124511744798891
9361,32198,0.018447239519572,0.000698153017436674,0.0157155605134621,0.00963506024913243
19126,66328,0.0153876004485103,0.000502120349371729,0.0131521355361566,0.00797166567012881
41225,142606,0.0130913845814413,0.000436753444757911,0.0111319008790642,0.00687563666189393
93921,324384,0.0105889234376734,0.00026214009015582,0.00913544253056325,0.00534792220519508
202995,698610,0.00870245774326271,0.000193033917197849,0.00742877336795932,0.0045286681185071
436851,1513409,0.00725742413016335,0.000138350796041951,0.00624773489521687,0.0036901047060214


==> data/prism3d/f0_u0x05_pxs1_theta100.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,0.0531212715259731,0,0,0.0531212715259731
16,91,0.0492118736974823,0.0075387447977145,0.0155155510828046,0.0460895163164983
128,573,0.0412205767594581,0.0128145087972631,0.0216745034011227,0.0326364859472028
1024,4057,0.0299305404751661,0.0133150889520799,0.0195918074652513,0.0182949921994594
8192,30513,0.0190347999296783,0.00971599716784011,0.0133324175561411,0.00949577008494325
65536,236641,0.0115310864771923,0.00603006370123158,0.00808878736607797,0.00558352989156098
524288,1863873,0.00704613277485954,0.00363007313419319,0.00484136812918742,0.00360994608810809


==> data/prism3d/f0_u0x05_pxs1_theta50.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,0.0531212715259731,0,0,0.0531212715259731
9,49,0.0529523721477742,0,0,0.0529523721477742
23,103,0.049117519485927,0.00733185657801505,0.0158097015123268,0.0459219766305956
51,218,0.0460225644398266,0.00943961824748761,0.0200653829477947,0.0403280355598688
107,389,0.0424610408952623,0.0112610507060918,0.0218226158674639,0.034639604033607
198,720,0.0375529815458776,0.011982852899527,0.0228108339162805,0.0273185562469394
422,1515,0.0305674987163685,0.0119090971426185,0.0210908367134784,0.0186473051604853
807,2849,0.0254748787142106,0.0111750513082748,0.0185783331074035,0.0133765919692394
1409,5039,0.0192222706393646,0.00897967907663594,0.0143993240149336,0.00902887147580246
2823,9979,0.0163539166437223,0.00772976299325472,0.012840664656574,0.00654359876790585
6351,21889,0.0128214265190506,0.0062415568682308,0.0100633961206963,0.00491528273469712
15143,52295,0.0101192617915445,0.00496494765008293,0.00809894126659739,0.00348653185815849
35478,122040,0.00785183708202396,0.00391853755429136,0.00627153141808738,0.00263899652712879
78311,269325,0.00619168025144674,0.00309045936773045,0.00495629513832302,0.00205453248560305
179748,621903,0.00472411384274354,0.00245969729989748,0.00375474966707158,0.00147275107526834
401837,1387998,0.00366610527454823,0.00187442769983318,0.00290888216315795,0.00121047645290191
875275,3027371,0.00291952749026388,0.00152145099614014,0.0023205706633717,0.000907622955334041


==> data/prism3d/f0_u0x05_pxs2_theta100.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,0.0531212715259731,0,0,0.0531212715259731
16,91,0.048190438657156,0.00174357661300916,0.0188798467354175,0.0443038339854557
128,573,0.0381963546417476,0.00218967258863803,0.0255149470154056,0.0283399774289566
1024,4057,0.0259774030060745,0.00129413983865103,0.0214386982661726,0.0146127644773339
8192,30513,0.0159746996775509,0.000523150032954954,0.0139533987562736,0.00776015508732828
65536,236641,0.00963888136557197,0.000205896004023224,0.0083922794813318,0.00473659011550663
524288,1863873,0.0059341912036826,8.74029967931867e-05,0.00504755166444144,0.00311916786223665


==> data/prism3d/f0_u0x05_pxs2_theta50.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,0.0531212715259731,0,0,0.0531212715259731
9,49,0.0529523721477742,0,0,0.0529523721477742
23,103,0.0481869678334252,0.00181738084787768,0.0188774559312425,0.0442981111718922
51,218,0.0445427943557777,0.00259094036132267,0.0233164195578572,0.0378641272983697
107,397,0.0400508532239402,0.00216616596171946,0.0251453404143107,0.0310980775039282
191,691,0.0354611736567176,0.00248423600207132,0.0255248207756615,0.0244909561464687
401,1446,0.0271190868037609,0.00167266514303746,0.0222703224586394,0.0153844011250815
786,2712,0.0240606469821595,0.00195472074536949,0.0207363202450765,0.0120456972692058
1535,5406,0.0162649500816595,0.00071975652757851,0.0144626014227599,0.00740700423830495
3005,10493,0.014277406787557,0.000829259870097695,0.0131477276787623,0.00550399214482825
6946,23930,0.0110340506381601,0.000548710395658351,0.0102174946683981,0.004129405900179
16620,57147,0.00856641647096011,0.000392021829225686,0.00805282038528333,0.00289515006203694
39048,134036,0.00654663357108851,0.000236403087915815,0.0061394331747409,0.00226050547157439
84961,293044,0.00500655805265618,0.000139631949919931,0.00472178813267704,0.00165856663516671
193846,668972,0.00397991080866411,9.76924635838361e-05,0.00374777879749544,0.00133577704446662
453007,1562429,0.00304912788767664,6.84938699663329e-05,0.0028812021776824,0.000995571934368723


==> data/prism3d/f0_u0x075_pxs1_theta100.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,0.0419163968970157,0,0,0.0419163968970157
16,91,0.0381821645790623,0.00611909708751648,0.0125937627535536,0.0355222674175418
128,573,0.0316650237817041,0.010236072785759,0.017266182532569,0.0244903141215571
1024,4057,0.0223756340135287,0.0104889589793313,0.0153141909553192,0.0124950507170361
8192,30513,0.0133969614555993,0.00737317354606946,0.00996577433575336,0.00507919580161999
65536,236641,0.00736651569995308,0.00425315682008235,0.00559095088094189,0.0022175389214932
524288,1863873,0.00395882087694843,0.00231111929538584,0.00300763552958792,0.00113363083030519


==> data/prism3d/f0_u0x075_pxs1_theta50.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,0.0419163968970157,0,0,0.0419163968970157
9,49,0.0415398591423021,0,0,0.0415398591423021
23,103,0.0381015436859264,0.00595109536848224,0.0128323625054551,0.0353785608482649
51,208,0.0367688502501704,0.00612557599157694,0.0149803723565446,0.0330153617510114
100,369,0.0330077565434592,0.00899337371947303,0.0171256916305862,0.0267458764550395
177,634,0.0297738061069394,0.00951618011233753,0.0179145241761539,0.0217943036067952
359,1275,0.0230317825028613,0.00985733004491846,0.01592807014262,0.0134012175258979
702,2419,0.0202925975343181,0.00877276053380713,0.0151509686219815,0.0102604257768388
1241,4454,0.0139870149879103,0.00719518661951635,0.010629177706966,0.00555755873168237
2466,8539,0.0121874774075862,0.00603469203432998,0.00980009968407766,0.00400938197149621
4951,17428,0.0090984653831429,0.00486086913130624,0.00727905708568897,0.00248381794015684
13701,46787,0.00706808668203671,0.00365498987720353,0.00583648273133673,0.00159196974504309
31747,109114,0.00514445568375718,0.00275423568187292,0.00422711242318675,0.00100554992545366
72536,249497,0.00386911191183817,0.00210179417105813,0.00317797244696324,0.000673037424796371
176969,608947,0.00292989030995987,0.00160741462261638,0.00240522145093304,0.000464096144529708
393325,1355946,0.00218067789371051,0.00120259700134598,0.00178440601618675,0.000353569933489672
897808,3099127,0.00167386328770254,0.000945063986130886,0.00136165030239682,0.000233625388216683


==> data/prism3d/f0_u0x075_pxs2_theta100.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,0.0419163968970157,0,0,0.0419163968970157
16,91,0.0373139399924327,0.0014152375310225,0.015324515986597,0.0339924466649017
128,573,0.0291503359049466,0.00175036245874001,0.0202963312461724,0.020850353775893
1024,4057,0.0190941356293841,0.00100082755950496,0.0166362020708589,0.00931778623316718
8192,30513,0.0109056340217963,0.000360840847954225,0.0102494249805824,0.00370836013181304
65536,236641,0.00590529327091727,0.000116146825390516,0.00565100285309826,0.0017103114584098
524288,1863873,0.00316459486782891,3.89160132376305e-05,0.00302960172817226,0.000913597061104325


==> data/prism3d/f0_u0x075_pxs2_theta50.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,0.0419163968970157,0,0,0.0419163968970157
9,49,0.0415398591423021,0,0,0.0415398591423021
23,103,0.0373105035473257,0.00147512524713096,0.0153223865423128,0.0339870880057153
51,208,0.0360152163089918,0.0017300123108855,0.0169085109907852,0.0317522458931987
114,428,0.0289347322345133,0.00216751768199911,0.0202372791353693,0.0205663105533868
212,768,0.0259734619848333,0.00170457346515402,0.0196427455209821,0.0169079184164525
450,1538,0.0194873641068571,0.00108042718737874,0.0168467883084006,0.00973528431109914
786,2696,0.0178775954976311,0.00154474633332671,0.0158925275024767,0.00804050677044778
1584,5489,0.0112055113277644,0.000442240840723606,0.0105281813060583,0.00381120788493824
3131,10778,0.00972782422591532,0.000591918558306682,0.00934393382614597,0.00264028355356813
7387,24995,0.00671978962564395,0.000243889833380314,0.00651135667015133,0.00164265780860214
17327,59890,0.00542938332862421,0.000258946506828706,0.00531666338756341,0.00106969175891304
41862,142253,0.00400557211365916,0.000138184167406704,0.00392730793468856,0.000775735444423097
98709,334838,0.00296472745512795,9.52723553904115e-05,0.00292455763108089,0.000476964069898715
229427,783036,0.00220679437029093,5.50307821555901e-05,0.00217586267343128,0.000364053062247199
495777,1708937,0.00166338922426959,3.49944224432271e-05,0.00164397701813181,0.000250955505356004


==> data/prism3d/f1_u00_pxs1_theta100.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,0.2,0.0399999999999986,0.195959179422654,0
16,91,0.159524159088002,0.0276207255666906,0.156404446038436,0.0149232071390077
128,573,0.0965222897423467,0.0144631655047783,0.0938616273111494,0.0172442506125901
1024,4057,0.0530106076902738,0.0110202702140589,0.0508481803943937,0.0101558221075613
8192,30513,0.0277923225510175,0.00740689363944352,0.026451917745766,0.00422459074526731
65536,236641,0.01422853329457,0.00420528188608563,0.0134736285301631,0.00179669090397408
524288,1863873,0.00721845121221219,0.00225896019868421,0.00681208609241553,0.000773705236745326


==> data/prism3d/f1_u00_pxs1_theta50.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,0.2,0.0399999999999986,0.195959179422654,0
9,49,0.199752995247075,0.0411048903060139,0.195477996467911,0
16,91,0.159524159088002,0.0276207255666906,0.156404446038436,0.0149232071390077
44,211,0.153332030298649,0.025620970185464,0.150401269380979,0.0152884129605174
170,693,0.0965144348340493,0.0144887051396806,0.0938496490263098,0.0172440404879427
359,1391,0.0874369459831637,0.0139931689062892,0.0846154639637708,0.0170186369906217
821,2951,0.0689995583988861,0.0119586233510369,0.066160245704243,0.0155161939644854
1773,6222,0.0517939035894053,0.0101901135570821,0.0498607838624862,0.00962664361762752
3803,13498,0.0411858591790609,0.00821099240279467,0.0399527881701982,0.00571220776109837
8192,28914,0.0300012576055236,0.00694262938614215,0.0289169049481055,0.00396080337076933
18321,64524,0.0228754754097881,0.00514691832861601,0.0221906654772221,0.0020906871168112
41253,145913,0.0174253076433859,0.00417643057199745,0.016837491294141,0.00164245580264844
85430,304016,0.0130272630345855,0.00321542815671936,0.012588750357032,0.000945499016170908
196891,692576,0.0101680031959709,0.00230886559037338,0.00988456244252952,0.000594015150141958
404686,1426583,0.00783833412233788,0.00196699247370835,0.00757480282575267,0.000439072400351486
846106,2967211,0.00606112854397526,0.00145013891004539,0.00587985453870694,0.000248368620826926


==> data/prism3d/f1_u00_pxs2_theta100.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,0.199684265721386,0.0414045158232975,0.195344495817331,0
16,91,0.143101612498008,0.0224290603059517,0.14063643335402,0.0140143628746436
128,573,0.0823669242107181,0.00756835595320895,0.0807655867106763,0.0142811132402184
1024,4057,0.0442265141008839,0.00231985294274816,0.0435580356591268,0.00730070964755793
8192,30513,0.0228787614053568,0.000656924498950326,0.0226720441091712,0.00299743049255863
65536,236641,0.0116462311878185,0.000180910103958941,0.0115706838079994,0.00131196365410934
524288,1863873,0.00588997058098354,5.05228331590986e-05,0.00586286721372509,0.000562128919740365


==> data/prism3d/f1_u00_pxs2_theta50.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,0.199684265721386,0.0414045158232975,0.195344495817331,0
9,49,0.193247901537069,0.0404936943964664,0.188957699400174,0
16,91,0.143101612498008,0.0224290603059518,0.14063643335402,0.0140143628746436
44,211,0.141937335139612,0.0225573374179763,0.139430685875326,0.0140163287447969
156,653,0.0823526176255654,0.0075762916819538,0.0807502455098341,0.0142811513623403
352,1443,0.070164372202466,0.00575773065495499,0.0682516921080401,0.0152182189713673
765,2947,0.0536276587781708,0.00317472463508289,0.053036343635018,0.00727964033092278
1815,6556,0.0415786783531976,0.002169646482436,0.0408757536799551,0.00729738917939549
3943,14244,0.0324531495218863,0.00162553425424337,0.0321218629223941,0.00433018182910472
8381,30541,0.0239038253496537,0.000738803439676998,0.0237031458140869,0.00300131876687638
18349,65943,0.0186981353791042,0.000691727201219486,0.0186085771044443,0.00169193329725315
41911,148435,0.014562682974491,0.000399194034795967,0.014500182428956,0.00128727971517842
84128,300275,0.0107713022298375,0.000258917902715218,0.0107388330986443,0.000794592301509633
191823,677267,0.00845886833877856,0.000160358110777038,0.00844209694671203,0.000507679024004111
409579,1439795,0.00653231676318091,0.000111158197088772,0.00652018464450972,0.000382097306001893
820850,2873418,0.00507810222107539,6.84596259929266e-05,0.00507253457875586,0.000227658504400325


==> data/prism3d/f1_u00_theta50.csv <==
N_els,dofs,estimators,estimators_f,estimators_g,estimators_u0
2,18,0.2,0.0399999999999986,0.195959179422654,0
9,49,0.199752995247075,0.0411048903060139,0.195477996467911,0
16,91,0.159524159088002,0.0276207255666906,0.156404446038436,0.0149232071390077
44,211,0.153332030298649,0.025620970185464,0.150401269380979,0.0152884129605174
170,693,0.0965144348340493,0.0144887051396806,0.0938496490263098,0.0172440404879427
359,1391,0.0874369459831637,0.0139931689062892,0.0846154639637708,0.0170186369906217
821,2951,0.0689995583988861,0.0119586233510369,0.066160245704243,0.0155161939644854
1773,6222,0.0517939035894053,0.0101901135570821,0.0498607838624862,0.00962664361762752
3803,13498,0.0411858591790609,0.00821099240279467,0.0399527881701982,0.00571220776109837
8192,28914,0.0300012576055236,0.00694262938614215,0.0289169049481055,0.00396080337076933
18321,64524,0.0228754754097881,0.00514691832861601,0.0221906654772221,0.0020906871168112
41253,145913,0.0174253076433859,0.00417643057199745,0.016837491294141,0.00164245580264844
85430,304016,0.0130272630345855,0.00321542815671936,0.012588750357032,0.000945499016170908
196891,692576,0.0101680031959709,0.00230886559037338,0.00988456244252952,0.000594015150141958
404686,1426583,0.00783833412233788,0.00196699247370835,0.00757480282575267,0.000439072400351486


==> data/simp2d/f0_u0x025_theta100.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
6,0.39409238318779,0,0,0.39409238318779
8,0.354423348900084,0.0716287500854446,0.126194634711759,0.32335761406949
16,0.330306380110306,0.060966569875033,0.1534373065367,0.286081063794878
32,0.293645087584153,0.0614486471633582,0.17065131233452,0.230932091365847
64,0.267973824212608,0.0725558722334417,0.160127320808896,0.202249491960151
128,0.238541158195322,0.0697125387113027,0.152316550829432,0.169828485369845
256,0.211863468568643,0.0714192976940561,0.133186710904793,0.148481356638426
512,0.18795435403396,0.0636472194629449,0.119779789727388,0.130110232602288
1024,0.166154760944486,0.0596655629947734,0.102735523938691,0.116158672935252
2048,0.148379612386236,0.051740572578072,0.091771627212556,0.104486319487015
4096,0.132445474690605,0.0473009300739437,0.0803514195174463,0.0940642076546174
8192,0.11950413497518,0.0415984351907818,0.0726682334576259,0.0852650943352111
16384,0.107682888433941,0.0381698681529248,0.0648538552725282,0.0770236527500148
32768,0.0977886762021286,0.0342156927187393,0.0589871321387228,0.0700887281036716
65536,0.088609502433844,0.0314339859146758,0.0531348285807487,0.0635628700011557
131072,0.0807326452569681,0.0284426283193362,0.0484322070050057,0.0579922255918828
262144,0.0734107640644099,0.0260941127008857,0.0438734970796843,0.0527575001006763
524288,0.0670116837506526,0.023719217265936,0.0400433952068536,0.0482129753458189
1048312,0.0610795230535801,0.0217345319034199,0.0364074496751851,0.0439638017867075
2092908,0.0558236976664566,0.0198070990276814,0.03326238249818,0.0402191243043449


==> data/simp2d/f0_u0x025_theta50.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
6,0.39409238318779,0,0,0.39409238318779
8,0.354423348900084,0.0716287500854446,0.126194634711759,0.32335761406949
11,0.338551257225547,0.038000732708892,0.155789069539985,0.298165497491664
13,0.31924078764556,0.0552141853977984,0.169087751860824,0.265095089351099
19,0.300692851383551,0.0695779875096424,0.170513208182824,0.237698002436871
25,0.283982035864425,0.0877548530261129,0.165859391749587,0.213156150820299
32,0.272634823263247,0.0890394370313876,0.163552954412933,0.199128492716931
40,0.26338429167614,0.0964262840654055,0.160089026266598,0.185592996937094
58,0.239296484194165,0.112836673341842,0.138493423263094,0.159217662995361
72,0.231785575704383,0.114982860034817,0.133541687316582,0.150565974746841
99,0.224341803050776,0.118768805089123,0.126911059829261,0.141833699898115
157,0.200353028433592,0.104362946211024,0.118900394491255,0.122932532921479
216,0.1883922836055,0.0924608167374278,0.119692122933265,0.112322952231818
297,0.17393156906801,0.0907555230205393,0.107463061672595,0.102309902432171
400,0.161592764463667,0.0835831188205844,0.100542415496752,0.0949594990578229
538,0.148533621152538,0.0756967193201539,0.0945838887990423,0.0859426045480471
749,0.138453596174369,0.0708006990774328,0.0891874942348663,0.0787543660749525
965,0.128561802075697,0.0649953085847452,0.0829184654615641,0.073676827431858
1339,0.12043326373279,0.0607027883503559,0.0787342569215971,0.0679724891910506
1733,0.111076758803014,0.0552276160185996,0.0724230708518426,0.0635834536925618
2420,0.102579444221213,0.0508303053554055,0.0673168759114557,0.0583717453202395
3121,0.0958253615240341,0.0470555468573593,0.0632423020571851,0.0544856554670536
4298,0.0897285124748666,0.044363543603048,0.0593922259700809,0.0505533920152901
5542,0.0840547651484789,0.0410442858901872,0.0560764342470662,0.047286400392343
7665,0.0786657367425908,0.0386251137172715,0.052437180295448,0.0441218862951838
9904,0.0734394695972999,0.0359749194018818,0.049231760674319,0.0409315844998385
13611,0.0684076562597775,0.0334742909482881,0.0459348965391806,0.0380665806239544
17564,0.0638679001525592,0.0316197500485234,0.0427772467709082,0.035346955108849
24056,0.0595896788303021,0.0297178983033024,0.0399039696001554,0.0327940475343164
30988,0.0556298469338826,0.0279136745605689,0.0371618085976044,0.0305697010807903
42610,0.0518456788406132,0.0261540809853336,0.0346069840079447,0.0283953362390812
55159,0.0482122426995455,0.0243098272410381,0.0321948367239029,0.0263997184445591
75482,0.0448767289322502,0.0227479877388634,0.0298962790395938,0.0245491823301292
97052,0.0418299236756169,0.0212871292423874,0.0278693942345228,0.0228012611126354
132567,0.0389269808046249,0.019780346349505,0.0259611167425181,0.0212148096936694
170723,0.036304773935276,0.0185755158376269,0.0241830641919516,0.0197019346295107
232338,0.0337926429849635,0.0173463650981062,0.0224699413934244,0.018334341318097
299064,0.0314803183045528,0.0161996135371368,0.0209125384282083,0.0170660100284773
406302,0.029343427973691,0.0151293142397663,0.0194824678932615,0.0158925787923053
522322,0.0273712078476551,0.0141389383118534,0.0181505690977708,0.0148266747411612
709385,0.025494965753462,0.013220184076567,0.0169057375331704,0.0137628503665279
911539,0.0237662208435073,0.0123333063159007,0.0157539984349194,0.0128270940517751
1234350,0.0221488029451403,0.0115199487032788,0.01466507370794,0.0119497224619306
1583506,0.0206920787566071,0.0107921467188267,0.0136825863710944,0.0111569943383732
2142056,0.0192783661626958,0.0100571132913081,0.0127443374843159,0.0103967175702059


==> data/simp2d/f0_u0x05_theta100.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
6,0.288675134594813,0,0,0.288675134594813
8,0.2562288026129,0.0572009685345602,0.100775949891166,0.228528896226893
16,0.23478095053252,0.0486864121029872,0.122531281542171,0.194262227551125
32,0.206623268142661,0.049107637000245,0.131796623958629,0.151364675004817
64,0.183710415522013,0.0569553302997916,0.123182397526842,0.123821258519091
128,0.159761361396031,0.0541911377364823,0.11424330102506,0.0976497893332913
256,0.136189349380526,0.0546543465100024,0.097413758254551,0.0779166284882723
512,0.115831103162086,0.0476041947518998,0.0843274942237129,0.0635575237066287
1024,0.0967362560162437,0.0432666259841021,0.0684883255294675,0.0528701387378713
2048,0.0816506550221006,0.0357763339396965,0.0577261453242946,0.045327425929252
4096,0.0685257317284598,0.0310023890176463,0.0470406393452694,0.039010332401912
8192,0.0584325554531335,0.0254417705348453,0.040055130515193,0.0340978938975219
16384,0.0498568794797447,0.0219716064011354,0.0335434068754438,0.0296276357274726
32768,0.0431219830340287,0.0184234111823584,0.0290370197403454,0.0260179712082169
65536,0.0373121528080126,0.016077874482085,0.0248486228626357,0.0227210176078736
131072,0.0325864101761211,0.0137825873345864,0.021713796305327,0.0200106337866065
262144,0.0284421034081303,0.0121108728490858,0.0188152205103584,0.0175575477290721
524288,0.0249776393836986,0.01051897586475,0.0165155043076165,0.0155071510408585
1048496,0.0219191507489993,0.00926655353339362,0.0144189068078859,0.0136629162932227
2097072,0.0193170365278655,0.00810549606425906,0.0126955352194266,0.0120943052410409


==> data/simp2d/f0_u0x05_theta50.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
6,0.288675134594813,0,0,0.288675134594813
8,0.2562288026129,0.0572009685345602,0.100775949891166,0.228528896226893
11,0.242154728960605,0.0303464560442368,0.124409341977279,0.205524502170227
13,0.229852138319341,0.0404461174656511,0.131429580453629,0.184180298766484
19,0.215211191041888,0.0544080514160546,0.130721363512581,0.162072655966969
23,0.207454648615498,0.0555246012235078,0.131619015561215,0.150435649477931
34,0.191998294089241,0.0746034475328749,0.120666144896745,0.129372918437925
43,0.17695906327616,0.0797140329568119,0.111899683110851,0.111528668713597
60,0.165104713039005,0.0853504318322255,0.101990552066527,0.0978406732545824
82,0.156116708823931,0.0886417292685341,0.0931292970342847,0.0885550938128344
138,0.139269225385908,0.0812532540922231,0.086110167972845,0.0733407445469698
204,0.120793897205647,0.0677382342670274,0.0807295817529746,0.0590375461084176
307,0.10340691121197,0.0575246611825742,0.0715006924393303,0.0476608185297593
436,0.0913166045524196,0.0526873372957705,0.061833464013289,0.0417059885841588
621,0.0812468626503609,0.0469205064140172,0.0561487936113176,0.035310504731205
894,0.0696639716076425,0.0390607932664543,0.0491390072729861,0.0302106162428236
1294,0.0611376501115188,0.0342653239472144,0.0434584882882,0.0259819096999304
1797,0.0545791205948685,0.0311940627832614,0.0383839883877835,0.0230755343909876
2584,0.0483751496727245,0.0274769106482018,0.0342198033757094,0.0203514015246375
3575,0.0429143032891871,0.0241088420355794,0.0305195003289612,0.0181372892729414
5114,0.0380467169743263,0.0212287434995072,0.0271636520485378,0.0160943819186259
7109,0.0339747743666127,0.0189298455065601,0.0243458784470239,0.0142556811483263
10113,0.0304065021742835,0.0169601704802575,0.021859440956652,0.0126124078913565
14123,0.0270141369920164,0.0150344165815754,0.0193703394895441,0.0113366601578632
20196,0.0241018668382639,0.0133523388293464,0.0173305117461793,0.0101127837656737
28130,0.0216162066931206,0.0120101389961397,0.0155823152166918,0.00895591455859043
40227,0.0193078901925723,0.0107581666962362,0.0139188319179538,0.00795754931270761
55851,0.0172780126361672,0.00969491770157757,0.0124091551157804,0.00710993394678812
79579,0.0153706542181489,0.00864259170726838,0.0110274217066025,0.00632128073890927
110889,0.013702309531592,0.00772496095390134,0.00983056887900582,0.00560697603663331
157215,0.012234783199255,0.00692399736267413,0.00876577207710917,0.00499093381509187
219774,0.0109207386439599,0.00619367406460249,0.00782026660444844,0.00444346310286213
311245,0.0097498673617068,0.00555037383548816,0.0069725736899795,0.00395429892585395
434125,0.00868219042918605,0.00496861788629685,0.00619095151446687,0.00351644512173037
612981,0.00774160972985884,0.00443982418659825,0.0055149572116367,0.00313141012251006
855510,0.00691783750354878,0.00397186612124755,0.00493123670178171,0.00278633447945378
1206665,0.00617637818824535,0.00355431793344419,0.00439809042518816,0.00248420453346703
1686022,0.00551760702847704,0.00318506872051661,0.00392477086205243,0.00221257728603323
2368883,0.00491925954247698,0.00285002486221789,0.00349069673454051,0.00197269081167298


==> data/simp2d/f0_u0x075_theta100.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
6,0.224737509630947,0,0,0.224737509630947
8,0.197823302216654,0.046369535647243,0.0816932670998372,0.174098061948763
16,0.179481574818247,0.0394672744078071,0.0993290633521222,0.144186362474566
32,0.157453489251066,0.0398286195050114,0.104643761520013,0.110702147768701
64,0.137840230454018,0.0456687575232826,0.0976439463238216,0.0859066555291671
128,0.118184612907277,0.0432146479556456,0.0893830436389999,0.0641152746226758
256,0.0981088103358367,0.0432231251563545,0.0750527926336556,0.0460888103027274
512,0.0808776123313581,0.0371603500571821,0.0634835733449096,0.0336174430230885
1024,0.0644578122197408,0.0331542298149093,0.0495494856347432,0.0245041848439796
2048,0.0514769933109916,0.0265555345708397,0.0398081829846493,0.0189734812687998
4096,0.0403096583482485,0.0220878900329568,0.0301557350892206,0.0150872565853861
8192,0.0318845884946165,0.0170122763024971,0.0238935028677825,0.0125023981373892
16384,0.0251304229138018,0.0137565357342943,0.0182984454625897,0.0103664253274814
32768,0.0201067255413893,0.0105724960079682,0.0147115502263595,0.00872198544458507
65536,0.016157435217467,0.00857954690011447,0.0116022072123409,0.00726931053108094
131072,0.0131661588691244,0.0067489855899561,0.00950889403078266,0.006113907685346
262144,0.0107746602265935,0.00555854032735419,0.00768295521353732,0.00511547960747498
524288,0.00890626967266769,0.00448460217763175,0.00636705276220114,0.00432095150563016
1048576,0.00738212344740485,0.00373053601114979,0.00522454335715613,0.00364458425220695
2097152,0.0061634282000081,0.0030607574155728,0.00436247129833835,0.00309652311324254


==> data/simp2d/f0_u0x075_theta50.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
6,0.224737509630947,0,0,0.224737509630947
8,0.197823302216654,0.046369535647243,0.0816932670998372,0.174098061948763
11,0.185808185741692,0.0246001267349266,0.100851498942365,0.15410545355153
13,0.178023337158039,0.0304365627957825,0.104373104066672,0.140968717684282
20,0.163962986492426,0.0499746633592954,0.0999132977547177,0.120015527717949
25,0.153747858116374,0.0540371624890268,0.0979159075094262,0.105502909922488
32,0.144962833366691,0.0593965378880885,0.0931931022987028,0.0938153507084605
45,0.134376424984356,0.0626957898882896,0.0873322952435719,0.0806184329378166
60,0.124572183010184,0.0661272893436043,0.0794152595610896,0.0695602395973064
97,0.112169809339053,0.0668404536809507,0.0699532141209548,0.0567535700465803
141,0.0984824405185857,0.0579255291176923,0.0659270522211132,0.0446883424660926
211,0.0849195222349466,0.0494985612678687,0.0598933821276303,0.0342636902031333
317,0.0715015839576353,0.0426692673889623,0.051381981194481,0.0255284574048259
466,0.0601239857508294,0.0366409754038513,0.0434265838112767,0.0196586978842055
690,0.0507703851249621,0.0303622017536993,0.0376065903660912,0.0155406908289705
1010,0.0428726579849229,0.0256637565694787,0.0321238037257101,0.0121448604613956
1504,0.0359967128937658,0.0220271878864384,0.0264899686341067,0.0104330194448101
2222,0.0302356108683986,0.0185325254320725,0.0224097222367827,0.00827901050639837
3209,0.0257468046874895,0.0158271447600751,0.01902152711961,0.00711202828996781
4834,0.0217565968094166,0.013499486571195,0.0159780932841163,0.00598447174324669
7082,0.018215303765268,0.0111900557603418,0.0134693549761435,0.00501561759587662
10408,0.0155010027637968,0.00954678062014428,0.0114654723797868,0.00420511707119085
15100,0.0132425911161452,0.00818098587500328,0.00977002915764047,0.0036033622966973
22999,0.0110788237197926,0.00677837190414288,0.00825148620193803,0.00295076003812456
33106,0.00943577354251555,0.0057567279866965,0.00703014808568541,0.00254380092109337
48924,0.00804493314851591,0.00491376655429137,0.00600063921050678,0.00213732933338456
71693,0.00686787698314048,0.00420446433192675,0.00511950147970448,0.00181133059831996
106672,0.00583968602268412,0.00356036750101652,0.0043673671969554,0.00153356443235868
156283,0.00496551816189357,0.00303139342786485,0.00371586843983551,0.00128815613938183
227954,0.00423894927215085,0.00260032787682252,0.00316476709962755,0.00109143715806405
331303,0.00362703497819051,0.00224185270147816,0.0026973659015214,0.000923956920641953
486607,0.00308467262685675,0.00190603775260685,0.0022940852454258,0.000787018543133781
706502,0.00263030160074615,0.0016319507986535,0.00195071690791227,0.000670765716809655
1027070,0.00224814588675422,0.00139827619048281,0.00166608666969359,0.000568453016816812
1485730,0.00192616067157172,0.00120196577540358,0.00142506514854295,0.000484316559572686
2163780,0.00164419175719119,0.00102651227076076,0.0012158114792308,0.000414054995578665


==> data/simp2d/f1_u00_theta100.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
6,0.175411603861406,0.0348284043774522,0.171919204912515,0
12,0.120075210681231,0.0159826944125284,0.116703317361125,0.0233011891620623
20,0.107519828189991,0.0370367653067668,0.0977644491425192,0.025117801525539
40,0.0782951366371018,0.0154458366560927,0.069448941954732,0.032686373496979
72,0.0654156680426244,0.0224215997043119,0.0570626817502692,0.0228107834944336
144,0.0514343647812527,0.015643151091559,0.0443275229347351,0.0208771744938859
272,0.0406007869614546,0.016635485866858,0.0347309843993418,0.0128624738878516
544,0.0325559138640052,0.0136388110749533,0.0278225592000629,0.00998877167329647
1056,0.0245632198836857,0.0121054918371577,0.0205722636265281,0.00579575773436298
2112,0.0193535404674626,0.00976615632769512,0.0161785601995165,0.00417563277592186
4160,0.0141369798215805,0.00784274738851426,0.0114745095189169,0.00258479074124257
8320,0.0108926980861091,0.00605169090137549,0.0088365611852726,0.00198572285283394
16512,0.00783005108221944,0.00460676546273454,0.00616573011970666,0.00143916087094667
33024,0.00596303373552244,0.00345322605304373,0.00472015884195696,0.0011632289818665
65792,0.00428287434505003,0.00257358344289375,0.00330950006325947,0.000875722701108316
131584,0.00325796695437418,0.00191592464531821,0.00254496967808778,0.000683162328345382
262656,0.00235686972109609,0.00142734651936405,0.00180675083018474,0.000503158258906297
525312,0.00179511778335663,0.001068227124297,0.00139162943967849,0.00038040264149912
1049600,0.0013076437980318,0.000799363824164452,0.000996383332800087,0.000279589043537831
2099200,0.000994871309165028,0.000600422285555346,0.000764770285952316,0.000210685572673222


==> data/simp2d/f1_u00_theta50.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
6,0.175411603861406,0.0348284043774522,0.171919204912515,0
8,0.139552933213535,0.0474486183350692,0.131238903479853,0
11,0.120505841705117,0.0153166419308125,0.117070509965932,0.0241154320164211
16,0.108239951789735,0.0349197904819771,0.0998569863773068,0.0229145732620393
20,0.107519828189991,0.0370367653067673,0.0977644491425192,0.0251178015255389
30,0.0860976404320361,0.0228858341889497,0.0752684704761705,0.0349814184048891
46,0.0733348000633021,0.0168048898509873,0.0664798331315633,0.0260003916166695
60,0.0705122567597792,0.0174750696962072,0.0643681806529337,0.022876573430062
96,0.0642915828512391,0.0248825321084273,0.056791122675563,0.0170010472218621
132,0.0559556204815723,0.0228273361381909,0.048703888340505,0.015423211365582
184,0.04602338106244,0.0196036115454859,0.0387893248810596,0.0151406173607241
264,0.0400941522349132,0.0166417203769454,0.0351756410506903,0.00965755988875799
402,0.0360107514638068,0.0166193299581522,0.031046403424772,0.00752947057344928
562,0.0314376119852295,0.0157588592881142,0.0266655260544887,0.00537880298102147
766,0.0244003063681097,0.0122595930893843,0.0205434441977048,0.00480044046272044
1067,0.0209057757743831,0.00997777646877914,0.0180773689342592,0.00327172276981721
1638,0.0184200547190904,0.00920731344731809,0.0157716315524184,0.00240404515595722
2248,0.0154663819591063,0.00804794462958164,0.0130638215731051,0.00194322516714626
3112,0.0124431027715095,0.00644488601179009,0.0104957092708374,0.00177040610579594
4746,0.0103687174736377,0.00491583051584081,0.00904220015554546,0.00125838338144719
6712,0.00938182847516119,0.00492451414004066,0.0079102853545753,0.00109327564277103
9497,0.00770504812023844,0.0041600982986235,0.0064203033273448,0.000917089889740971
13485,0.00607365379408462,0.0031237147272745,0.00516307368480243,0.000688728421300821
19472,0.00526616419870517,0.00260128568964928,0.00454379823676553,0.000565416405949112
27765,0.00471147826778921,0.00253568273726263,0.00394230772965527,0.000475972991354215
39765,0.00376139079204815,0.00202592805607204,0.00314505070753159,0.000390297641780977
55212,0.00305830584496771,0.00159480619155663,0.00259115243295827,0.000309446153491676
81884,0.00263138678054677,0.00131240120552093,0.00226962752028912,0.000224923061800643
113564,0.00237127231748578,0.00129545311417003,0.00197568618677721,0.00020346430654847
162211,0.00188463458599268,0.00103132649402438,0.00156831756801359,0.000169095213720362
224836,0.00153919445227454,0.000811660836428454,0.00130160818640209,0.000127052656847611
331866,0.00132621100643749,0.000672874070301413,0.00113834060375232,0.000101275806394015
460334,0.00119386843388483,0.000660892527610318,0.000990382177683226,8.76701003928507e-05
656726,0.000947245690134367,0.000522233975317559,0.00078710674599609,7.07745922602132e-05
906129,0.000775059183480919,0.000412982469192161,0.000653480458953979,5.59062411842506e-05
1329726,0.000667876833851416,0.000342454972831931,0.000571852773664142,4.20530858641999e-05
1836523,0.000602024170777785,0.000334523757794707,0.000499148155402167,3.712245452824e-05
2606388,0.000482189896712995,0.000268160194900209,0.000399646710205065,2.96599626675339e-05


==> data/simp2d/f1_u0hat_theta100.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
6,0.736792151968091,0.0478863745257487,0.260574754776988,0.687510267202944
12,0.449324950622182,0.0268674339453375,0.286485661629867,0.345104358021333
20,0.41879758651529,0.146286229357295,0.254992645217236,0.298279245769084
40,0.322093387000488,0.0911053555945286,0.217545169468784,0.219358299073088
72,0.290946359845313,0.114761523918653,0.202844009455647,0.174166256097628
144,0.229469026149743,0.0857069927745382,0.170178124470439,0.12786614604101
272,0.19895871381181,0.0905906537487647,0.147371802223107,0.0982825272596026
544,0.156929403408554,0.069797440868581,0.118431256564064,0.0756914286496067
1056,0.131614850352797,0.0652189485340584,0.0963232393391054,0.0615694010749042
2112,0.104498371450077,0.049279750956842,0.0758938815963326,0.0522640843944656
4160,0.0873134497367714,0.0429654166519227,0.0612954306912442,0.0449497681110511
8320,0.0714035162105174,0.0326705773196611,0.049989002942386,0.0391432636561106
16512,0.06064582915548,0.0282728085511376,0.0420989785759172,0.0332601998408136
33024,0.0511432508887499,0.0228024904187199,0.0360739978638692,0.0281841306463649
65792,0.0437557600542712,0.0202139094273934,0.0310531565929476,0.0232737162739853
131584,0.0371694546583169,0.0171761734059729,0.0267408443932988,0.0192736781092247
262656,0.0315204468614718,0.0151524308657936,0.0226584282259978,0.0158283934602197
525312,0.0265663933199426,0.012893288862712,0.0191375603975358,0.0131639712231235
1049600,0.0222995595365804,0.0110709561473896,0.0159553355183718,0.0109604540966263
2099200,0.0186872097972545,0.00928279442802286,0.0133518456176254,0.00920704926764109


==> data/simp2d/f1_u0hat_theta50.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
6,0.736792151968091,0.0478863745257487,0.260574754776988,0.687510267202944
8,0.515356910985135,0.168134347785266,0.289692722893033,0.391665307498359
14,0.455280201376471,0.131178326569181,0.318188041440821,0.298041404318197
18,0.423121071926166,0.136698984081787,0.308541476974681,0.255239076642346
26,0.366172226144334,0.146230226006097,0.243185020967269,0.231430045108349
33,0.339629258868753,0.143996183804191,0.239449161258406,0.193073125271784
50,0.31511438346764,0.180122830537388,0.203997961863049,0.158863690449115
70,0.264558038738985,0.144051078260419,0.178059411039864,0.132420122540216
103,0.23035084754247,0.127831079625758,0.158219255077158,0.108108257631305
148,0.202190729309465,0.112471111377078,0.144840770851649,0.0851615595406674
222,0.177139871837871,0.0971621926419425,0.130166967200978,0.0706725064324654
304,0.158009403209908,0.0893944625025839,0.115861809078359,0.0595956606953506
459,0.13158941785446,0.0729427602750241,0.0982182109572227,0.048459381456005
648,0.115923014100584,0.064258840548621,0.086064624250388,0.0436099422397084
970,0.09914803197453,0.0535773613114933,0.0748413281038979,0.0368588416389448
1342,0.0893450157212919,0.0493499557493784,0.0663010893546215,0.033930506217308
1980,0.0758153617604186,0.0403029815718455,0.0565593224253103,0.0304085810598328
2780,0.0675279321824046,0.0355581380443505,0.0503228867422294,0.0276269345671773
4052,0.0605919641537782,0.031600432416236,0.0452466091839261,0.0250108606104768
5697,0.0556323926607884,0.0296914131763105,0.0415706200206067,0.0220287686414852
8194,0.0485489443866737,0.0259727406724988,0.036086121972382,0.019498936997022
11394,0.043051418560624,0.023361205443305,0.0322271567325639,0.0164039351758197
16374,0.0383037029377179,0.021187166339512,0.0287744402572649,0.0137952611111164
23026,0.0338648477215263,0.0191533804816329,0.0255234644608537,0.0113370494064156
32979,0.0299487170533149,0.0174136646112846,0.0223538643553159,0.00969508567931967
47206,0.0253492627574778,0.0147215306476501,0.0189222115736425,0.00823477789015937
68177,0.0218568703686467,0.012686288664876,0.0163694113541778,0.00698736245953944
97754,0.019061326231261,0.0112061287538286,0.014228938700032,0.00594088709856599
140982,0.0167607988865704,0.0100300584527405,0.0124373181426877,0.00506314370408707
201224,0.014170868034216,0.00847109096104101,0.010501788812448,0.00433203768585594
289447,0.0122055223020846,0.00732958302478322,0.00904949900798806,0.00365493571132472
413554,0.0105544251786823,0.00635236815813798,0.00783759217347261,0.00310088028762765
600020,0.00923527021903832,0.00564248610177263,0.00681332447284388,0.00265163652066143
855638,0.00781730742956155,0.00476673069947934,0.00576260131871622,0.0022761809964169
1228125,0.00672032523480675,0.00410424885547541,0.00495596081891204,0.00193813440073643
1743884,0.00581166087736573,0.00354942175413222,0.00429093832206869,0.00166278551863996
2502919,0.00507943348545037,0.00315277618345925,0.00371874528922991,0.00142533516898902


==> data/simp2d/f2_u01_theta100.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
6,1.05975323687966,0.0696568087549045,0.343838409825031,1
12,0.862391904310322,0.0353323600993792,0.435722378318833,0.743382425123147
20,0.815707677436962,0.186694555601187,0.391781360401023,0.690674687230393
40,0.692698793374344,0.138067019244097,0.383049490531109,0.560394686219615
72,0.644949549095743,0.178476775798673,0.34885823436325,0.51225373956299
144,0.568356882738242,0.148424416929102,0.318970092591242,0.446383040277655
272,0.524099970250094,0.156345967093689,0.278205273200631,0.41573855168008
544,0.474066560644132,0.130197061289558,0.246709916569318,0.383304117143137
1056,0.440499156769504,0.124059769219891,0.215971557586492,0.363324878159226
2112,0.409183249857531,0.1046399438388,0.197670657215478,0.342648107237417
4160,0.385526139293247,0.0988350390015642,0.183790339400501,0.324165313207573
8320,0.364221810220014,0.089610032330097,0.176358072416441,0.305819226732559
16512,0.345033706390243,0.0879040870273129,0.169517425780257,0.287376012196769
33024,0.327105407065763,0.0844044341502754,0.163646046663886,0.270358669620029
65792,0.309249929576586,0.0831141581644508,0.156176468311244,0.25364634119491
131584,0.29247655644851,0.079946167011588,0.148662307460143,0.238852809890861
262656,0.275818468304369,0.0770748805076885,0.140316454740873,0.224603167345089
525312,0.260432977376112,0.0731590916693072,0.132617618649925,0.211862337933695
1049600,0.245517061948506,0.0695779343953489,0.125014886847618,0.199521469570521
2099200,0.231786536731376,0.0657598671971414,0.118133428276957,0.188268774892899


==> data/simp2d/f2_u01_theta50.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
6,1.05975323687966,0.0696568087549045,0.343838409825031,1
8,0.925534573135145,0.230154584729412,0.42194421303222,0.790952713052498
14,0.853400831174503,0.189283655848736,0.463033363423752,0.691422288210582
18,0.788543546693682,0.212494429459876,0.467365279691857,0.598512103318993
24,0.764922143035872,0.208611447784351,0.472135669659782,0.56451311605207
28,0.74772037905491,0.211516307856469,0.479345113773225,0.533455601401391
40,0.672694848638851,0.239509099201673,0.39254021780024,0.490984651689021
54,0.641785527864185,0.261609404750126,0.371399933365315,0.453333511466377
72,0.62941127958766,0.269495875601249,0.367064467265743,0.434504555530788
88,0.617607911951799,0.26567128127346,0.36411583843827,0.422229747187919
128,0.554128260391242,0.23466906286514,0.313327223300109,0.392192058865635
162,0.537328134380568,0.245091783982599,0.298593463230131,0.373488266398511
216,0.524244817722318,0.242342330393271,0.289365966561945,0.36382710344879
270,0.505162599487153,0.225499250182454,0.282413208883299,0.352961923634841
386,0.475044608236169,0.206258716523661,0.266679827992183,0.334673857679872
482,0.464291210458855,0.198106927419976,0.263374466802773,0.327038015609685
674,0.44890860432662,0.192612693704553,0.252192429375362,0.317518918850677
838,0.434862692216515,0.186867537478076,0.241563921246639,0.309568984994659
1124,0.424249773439506,0.183721233803415,0.232186406389365,0.303848401676256
1364,0.414971816108316,0.180807582864029,0.221928421762354,0.300429695198681
1842,0.398233826695109,0.16943036459905,0.212647701019733,0.29097162667017
2262,0.388559316420386,0.165125248965385,0.208033042104915,0.283609322702503
3024,0.375059175243469,0.156544736013513,0.20171770815847,0.274723673490409
3708,0.366122513048389,0.151525345076617,0.199140153722041,0.267261975476949
5008,0.355102192294471,0.143880292001182,0.195353659025839,0.259293224846331
6158,0.345534549081822,0.138249260223394,0.191444629846008,0.252250312903646
8182,0.334190157242089,0.131534913789143,0.18664989620292,0.244015253415465
10120,0.324644388371016,0.127170052342534,0.183331216053888,0.235820741047497
13456,0.312134530178862,0.122691195452458,0.176738253652558,0.226138066641311
16665,0.304022889372542,0.120124600552415,0.173505373582282,0.218851280422628
22114,0.291162091969162,0.114761873505594,0.167011630608478,0.20907460733155
27732,0.281727664461179,0.112080825698809,0.162559614085907,0.200954565267039
36582,0.270857605277945,0.107685157533988,0.157724725455939,0.192069414961445
45879,0.260840565649399,0.104999873678762,0.152512114852471,0.183719574457838
60290,0.250093937808763,0.10180064467837,0.146210263600999,0.175516851867528
75727,0.240237431005071,0.0982593217964498,0.140819267849077,0.168015066998374
99460,0.23095287880761,0.0944608536741224,0.136122427423561,0.160894574504537
125248,0.22260632941552,0.091772179142106,0.13097823881879,0.154842326213758
165130,0.213379004824806,0.0882883908596502,0.125898617801262,0.147936803315368
208264,0.204438683269111,0.0848421020283645,0.120229203720042,0.141922272787117
274062,0.196147362900546,0.0817204351639093,0.115525671104875,0.135828486574901
346120,0.188834919916551,0.0794732774794664,0.111171005831971,0.130321266909395
454610,0.181109465737351,0.0765036671000338,0.106548352825071,0.124881047441876
575818,0.174248333224087,0.0740111924146424,0.102663319132676,0.119770897689704
755750,0.166918929413874,0.0709936556577886,0.0984356461126012,0.114596044553954
958240,0.16037592296455,0.068660828007614,0.0943148854343076,0.110049215124659
1254145,0.153561305618864,0.0658184095769132,0.0902714516291817,0.105356900888817
1592473,0.147508100577655,0.063359463132771,0.0867057216022847,0.101125348004255
2082756,0.141482009163894,0.0608234859767966,0.0832590781404973,0.0968792463733957


==> data/simp3d/f0_u01_theta100.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
27,0.999999999999998,0.0,0.0,0.999999999999998
105,0.9163692727604512,0.031350152336194224,0.34749976376790814,0.8473451045408027
567,0.8661067074025401,0.09998735451466959,0.3940079513490445,0.7647882660047525
3723,0.7739944333772883,0.14898757775771776,0.40421039743917603,0.6430272460595918
27027,0.6703347483155617,0.16308515905178886,0.3613061229214944,0.5405643266400157
206115,0.5778102313504071,0.15000724471173832,0.3011501740047536,0.46975638652849927
1610307,0.505636604656788,0.13147067898231632,0.256746152944774,0.41528935633550357


==> data/simp3d/f0_u01_theta50.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
27,0.999999999999998,0.0,0.0,0.999999999999998
72,0.9164900717906821,0.03263982717747922,0.3472153965994211,0.847543604622807
180,0.8731034987994731,0.09290289852109256,0.3908770802922581,0.7751734510188419
465,0.8151879376542963,0.139495577459016,0.4046015973461967,0.693808262412135
1149,0.7698214112537377,0.17409053186795978,0.4040686544618086,0.6317008899946646
2994,0.7192970028365229,0.21106364050109858,0.3859430161418907,0.5691118574053138
8559,0.6699770122735789,0.23186529804470918,0.35953310360790686,0.5156002598406397
24930,0.6191994186498343,0.21742659354996363,0.33947728094405016,0.46998805537629046
77406,0.5675809301630582,0.19456441369953803,0.31768982875460533,0.4282125335769446
230025,0.5311709483982706,0.18610031210815,0.29339877848640483,0.40177905251300905
690858,0.48960341408768937,0.1679161566370525,0.26777390036501125,0.37391550611050617
2078307,0.4580299643064184,0.15553359128630692,0.25161529260952903,0.34970057865141163


==> data/simp3d/f0_u0r0125_theta100.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
27,0.4197643106290319,0.0,0.0,0.4197643106290319
105,0.3598839241519775,0.016202802649713317,0.17959944923945206,0.31144493234311305
567,0.3342438827788859,0.05445182531999593,0.18727303437896156,0.2714457265991168
3723,0.27180989726722765,0.07498617768617648,0.18938240271627743,0.17997777348841668
27027,0.20150798819591004,0.07790833332620943,0.1566549210402251,0.09997497996486689
206115,0.135094379493451,0.0645622884595745,0.10887183694938651,0.047213614549759295
1610307,0.08294979841776316,0.04477938279663773,0.0663191151886242,0.02184607274773189


==> data/simp3d/f0_u0r0125_theta50.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
27,0.4197643106290319,0.0,0.0,0.4197643106290319
72,0.3599599739769008,0.01686934955231052,0.17945247881769316,0.31158211719756723
180,0.3389700412672496,0.04927795360428419,0.18537459494979666,0.27947921517081337
450,0.28981104858874274,0.07955426731450681,0.1887004105347625,0.20507003072163077
1269,0.25489729548739654,0.09622891851694966,0.173399104742477,0.16014174022519873
4878,0.2120324026158745,0.09998962656533605,0.14997940446071753,0.11165120946946054
18054,0.1567520875053087,0.07738267386240438,0.12074546873507962,0.0632745644245988
75684,0.10762880073560335,0.05496230542257395,0.08662973723213158,0.03253294265066454
325464,0.0699289909694865,0.03682866482555879,0.05674745876034789,0.01770421275911079
1367445,0.04708167681626951,0.025896448265591978,0.037535880209180666,0.011709652257066997
5467371,0.031213460093076444,0.017324074771496476,0.024589878067445576,0.008336331382673931


==> data/simp3d/f0_u0r025_theta100.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
27,0.3551164227989417,0.0,0.0,0.3551164227989417
105,0.29972971312967567,0.013881106122930895,0.1538646781306619,0.2568479640747603
567,0.2777538766458021,0.044538222444824506,0.15596587663283937,0.22547329788552944
3723,0.22712164376648422,0.06191994855796937,0.15677971551640055,0.1522178762181526
27027,0.16972677929181376,0.06444153319288946,0.13014815074348368,0.08784035101576702
206115,0.11576686222638073,0.0536922212249871,0.09146287829406424,0.04640747422384107
1610307,0.0737239152177252,0.03784318246763831,0.057420553095744196,0.026570459121608495


==> data/simp3d/f0_u0r025_theta50.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
27,0.3551164227989417,0.0,0.0,0.3551164227989417
72,0.2997912220937189,0.014452143645937837,0.15373876707283626,0.2569636236656988
180,0.2815517978049052,0.04036006001775364,0.15438012494256523,0.2319682250336359
459,0.2416226592310276,0.06595042115567755,0.1560327289275302,0.17229578899871562
1341,0.21101105802044445,0.07998282965026089,0.14242039634305292,0.13358459594403985
5322,0.174852793820078,0.08005551329540019,0.1242655430666829,0.09339533769968901
20022,0.13074997850584746,0.06312846069534833,0.09945269870143876,0.05674077061968873
82179,0.09210234247311501,0.04569917877374843,0.07258071352383502,0.03356287491874014
349434,0.06362326733424425,0.032687677463777855,0.05016821879625159,0.02150780581835598
1395627,0.04498338561794623,0.023720599712339394,0.034727139091148294,0.015964458696861274
5313840,0.031782967774030765,0.016844334154112402,0.02447409510427222,0.011289114945676543


==> data/simp3d/f0_u0r05_theta100.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
27,0.2549963570504192,0.0,0.0,0.2549963570504192
105,0.21335119606203562,0.010202204353865449,0.1130860087970644,0.180627247395772
567,0.19690621252944132,0.030082402711812537,0.10943375552509309,0.16090792003953078
3723,0.16342774959746967,0.04284876046378572,0.1093540868513986,0.11364108743806997
27027,0.12492503448782229,0.04490862545828004,0.09205375727539646,0.07152332048160319
206115,0.0890871494836568,0.03811974578641086,0.06700536276846739,0.044650717178682714
1610307,0.06127008729578152,0.028225200183177854,0.04553852748441112,0.029725480423483275


==> data/simp3d/f0_u0r05_theta50.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
27,0.2549963570504192,0.0,0.0,0.2549963570504192
72,0.21339123894334122,0.010621900122477037,0.11299346787626365,0.18070825192242346
180,0.19938958863953352,0.02734678347398646,0.1082795778224374,0.16517837182289935
465,0.17247653767902785,0.045775032869256646,0.1087509450065023,0.12580156746144414
1395,0.15168698638957456,0.05526574792428412,0.09977575362168072,0.09999718963823963
5154,0.13017447092785941,0.05732124564487896,0.0889704673957585,0.07578867732351466
18267,0.10320740755407211,0.0488351942708669,0.07360210258203621,0.053381862744404686
69642,0.07908525572113181,0.03872775734281287,0.05835126201105393,0.036739198485954354
272787,0.0592256296390232,0.029432729045174123,0.04369598086544547,0.02705643959021056
1042776,0.04397369101965407,0.021698331139966,0.03289008248303686,0.019522049121224228
3936030,0.03262855251746758,0.01668008808704867,0.024997335392427714,0.012709458055798137


==> data/simp3d/f0_u0r1_theta100.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
27,0.13364417482452695,0.0,0.0,0.13364417482452695
105,0.11586917655932749,0.005541976327038135,0.06142985985524804,0.098088352484338
567,0.106492648087179,0.014277032839582846,0.05630669935350687,0.0892547255770303
3723,0.09131065831509878,0.021562444946628498,0.05644473569940701,0.0684593974680204
27027,0.07321163514995815,0.023135724488141662,0.04946531719359,0.04876334862042335
206115,0.05636405296658009,0.020695680464288796,0.03910794224343477,0.03491653090478844
1610307,0.042655940080991384,0.017091414185922773,0.030317222047846155,0.024663309441812102


==> data/simp3d/f0_u0r1_theta50.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
27,0.13364417482452695,0.0,0.0,0.13364417482452695
72,0.11588644789257924,0.005769960783487696,0.06137959036695204,0.0981270719225926
180,0.10761377617058504,0.013091534435443416,0.055605814268854165,0.0911993967486412
537,0.09642239412719783,0.021771184729398735,0.056436978654301244,0.07508768903803757
1389,0.08716327446877688,0.027206691442395018,0.05388882061682342,0.0628746957798244
4338,0.07670997365153621,0.029907458269021903,0.048691313587103775,0.05117733852662139
14913,0.0654862356465436,0.028438714333735182,0.04308968335634086,0.04028604937753376
52029,0.05462912221002956,0.024180937815916757,0.037263836244218446,0.0317966939813751
196767,0.044048166184985145,0.019369020693040865,0.031222351808957976,0.02429499391171521
740871,0.03489557535004943,0.01574469353324664,0.02591966954473475,0.01726199684992734
2835720,0.02679422273392367,0.013086864612652162,0.02058787213559655,0.011081690640580975


==> data/simp3d/f0_u0x075_theta100.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
27,0.041103397626362746,0.0,0.0,0.041103397626362746
105,0.03605861525892745,0.0015798222809555796,0.017511489690387443,0.03148135360456099
567,0.03350039720072351,0.005357079331630933,0.018628100400450435,0.0273234732256277
3723,0.027362584560596453,0.007454754038190797,0.018898284131825663,0.018330099097895215
27027,0.020415655513578598,0.0077799711572451415,0.015720589373799377,0.010446727170838258
206115,0.01385644814036697,0.0064930492741812704,0.011044308935401446,0.005278703091591041
1610307,0.008701160907142248,0.004571138010055771,0.006874234320364973,0.0027495092168885065


==> data/simp3d/f0_u0x075_theta50.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
27,0.041103397626362746,0.0,0.0,0.041103397626362746
72,0.03606613661095973,0.0016448126206387976,0.017497159629597612,0.03149460598864156
180,0.03417314817143703,0.005107473704081433,0.018184301733949918,0.028478920954940933
447,0.029529249257974694,0.0075601076127320725,0.01895028178441869,0.021347321961188475
1176,0.026074789643130685,0.00929562238342474,0.017668811579036443,0.016771975340513626
4368,0.021874725516965076,0.010389420899982594,0.015109116389367943,0.01192804056574683
15957,0.016521553982998313,0.0081258831884861,0.012454300890872322,0.007198760847522392
63498,0.011509184652785881,0.005799931525076823,0.0091000774558113,0.004001339272615784
263487,0.007852289163420857,0.004133490333201007,0.006247061811643787,0.0023551903304855205
1064163,0.005353450418231207,0.0029196063416002784,0.004230351070245492,0.0014964825468480227
4296675,0.0035873110128178632,0.001963235818739412,0.0028262397197408506,0.001013348148102232


==> data/simp3d/f1_u00_theta10.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
27,0.14488737487296593,0.05824457614859767,0.13266469291733038,0.0
72,0.10300687477408825,0.023571754108622976,0.100273569094589,0.0
99,0.0892250589734502,0.009200186047737981,0.08738639968650164,0.015494672482297172
195,0.08390855137491651,0.014356680961215331,0.0809262360059473,0.016896006377975916
324,0.08030228083824097,0.01621096796327599,0.07626250742214531,0.01922734477780488
432,0.0723010359375948,0.01666341471200738,0.06757985610464745,0.019563574741344274
711,0.06596536869779512,0.015854589379225213,0.06185439775887993,0.016555824985136944
1161,0.0583056752862612,0.016059966804698896,0.053638011514461535,0.016266313583396454
1839,0.048509212422538826,0.011294402007362756,0.04455334087956232,0.015510641173742245
2568,0.04557803230045821,0.011415171804013495,0.042105608544033474,0.013197295563981732
3468,0.04105260094983445,0.01225053098620459,0.03719461178971338,0.01232077063802905
5292,0.03622001974971051,0.011161012512747146,0.0324472693987475,0.011597255663510704
8346,0.033864475493055976,0.01079543272846301,0.030395878970588527,0.010312704506110108
11631,0.030765386801457836,0.009620083957482208,0.027895618799914163,0.008706173755685276
16296,0.02736412137865961,0.009675807450479383,0.02430146762695754,0.00803819383836932
23814,0.02480594328588907,0.009458705157479827,0.02179539413522293,0.007129411864725817
35610,0.021922840784990478,0.008018167727805602,0.01954918230461737,0.0058437492753926215
54465,0.019635764134764422,0.007381876434169547,0.017525612040369894,0.0048912223500062885
83928,0.017381439699616946,0.006893027429340666,0.0153843304305464,0.004233555963199873
129207,0.015201604887698077,0.0060506080113369,0.01348718701283472,0.0035460852126898376
188805,0.013429725820675921,0.0053149256048000285,0.011991006222130014,0.0028852852917537397
263346,0.012043733126815604,0.004973110436431642,0.010668398394820502,0.002550481504814825
400062,0.01074041712596686,0.004551141102727331,0.009449048848974653,0.002314983920574216
630606,0.009407270942050761,0.003891279327459006,0.00833109531542333,0.001986842373761757
945288,0.008289978962030027,0.003450592396464149,0.007353835318988168,0.0016547717079914532
1375647,0.0073733233026409845,0.003145379374257379,0.006509074697054546,0.0014506659523916498
1881837,0.006727104914623697,0.003004161117630021,0.005866209287426826,0.0013477926798192519
2884962,0.005895388726013554,0.0025488775838853803,0.005177026466364494,0.001207157098201911


==> data/simp3d/f1_u00_theta100.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
27,0.14488737487296593,0.05824457614859767,0.13266469291733038,0.0
105,0.08922485812069565,0.009201906666284142,0.08738606668748913,0.01549437218001961
567,0.06566909159198182,0.019871207734027778,0.05939852524931296,0.01973271121549039
3723,0.04040445879069193,0.012930072554392196,0.03482930185168507,0.01588248237622466
27027,0.025093637784649472,0.009281469834044348,0.02130418700071472,0.009469772501254066
206115,0.015431083149533295,0.006839410851962078,0.012994763873840597,0.0047409807243861506
1610307,0.009157647500360367,0.004603691093552451,0.007552624872567273,0.0023720020215588214


==> data/simp3d/f1_u00_theta50.csv <==
dofs,estimators,estimators_f,estimators_g,estimators_u0
27,0.14488737487296593,0.05824457614859767,0.13266469291733038,0.0
105,0.08922485812069567,0.00920190666628411,0.08738606668748915,0.01549437218001957
543,0.06590260161909438,0.01959687081694197,0.05982746239243316,0.01948820920534114
2817,0.04230180469218444,0.01253078041293481,0.037070826500550644,0.016067857511958435
11085,0.030530705984037464,0.010426595126347624,0.02677799489446134,0.010312570551863694
31548,0.022204057770100843,0.008493945123747354,0.019744461425437326,0.005570396818195475
125358,0.015360102872955615,0.00620701505642778,0.013638220682907926,0.0033770787614981483
425751,0.010825862078655888,0.0047790499024118974,0.009477061893015679,0.0021319638018258338
1562886,0.007352038898432161,0.003310070058732505,0.006424133140332811,0.0013514531311224513
5716392,0.004886743619701631,0.0021495780418445834,0.004296347067482298,0.0008949744814499119

